An Open-Source 3D FE Quench Simulation Tool for No-Insulation HTS Pancake Coils

A new module, Pancake3D, of the open-source Finite Element Quench Simulator (FiQuS) has been developed in order to perform transient simulations of no-insulation (NI) high-temperature superconducting (HTS) pancake coils in 3-dimensions. FiQuS/Pancake3D can perform magnetodynamic or coupled magneto-thermal simulations. Thanks to the use of thin shell approximations, an $\vec{H}-\phi$ formulation, and anisotropic homogenization techniques, each turn can be resolved on the mesh level in an efficient and robust manner. FiQuS/Pancake3D relies on pre-formulated finite-element (FE) formulations and numerical approaches that are programmatically adjusted based on a text input file. In this paper, the functionalities and capabilities of FiQuS/Pancake3D are presented. The challenges of FE simulation of NI coils and how FiQuS/Pancake3D addresses them are explained. To highlight the functionalities, the results of a magneto-thermal analysis of a double pancake coil with 40 turns per pancake with local degradation of the critical current density are conducted and discussed. Furthermore, a parameter sweep of the size of this local degradation is presented. All the FiQuS input files for reproducing the simulations are provided.

==> data/central_axial_magnetic_field.txt <==
0 0  0 0 0  0  
1 0.01  0 0 0  8.988360609041972e-07  
2 0.03  0 0 0  1.025387194496825e-05  
3 0.07000000000000001  0 0 0  6.895951206984986e-05  
4 0.1432121211085079  0 0 0  0.0003040635245773153  
5 0.2536821337790845  0 0 0  0.000964549702641433  
6 0.3655533528578692  0 0 0  0.001776753553085659  
7 0.5429034153911235  0 0 0  0.003405012886714547  
8 0.7150435782470935  0 0 0  0.005124572281180519  
9 0.9968311429156614  0 0 0  0.008286219752078591  
10 1.270083218224505  0 0 0  0.01149462278242445  
11 1.722102510684448  0 0 0  0.01714221826955475  
12 2.179192361335295  0 0 0  0.02298532029896332  
13 2.679192361335295  0 0 0  0.02950211286674038  
14 3.179192361335295  0 0 0  0.03610448919802804  
15 3.679192361335295  0 0 0  0.04275729451142309  
16 4.179192361335295  0 0 0  0.04943878773950103  
17 4.679192361335295  0 0 0  0.05613669458274301  
18 5.179192361335295  0 0 0  0.06284620709493983  
19 5.679192361335295  0 0 0  0.06956532116364149  
20 6.179192361335295  0 0 0  0.07629349765444438  
21 6.679192361335295  0 0 0  0.08303164057160012  
22 7.179192361335295  0 0 0  0.08977920242756922  
23 7.679192361335295  0 0 0  0.09653668992959707  
24 8.179192361335295  0 0 0  0.1033029497239178  
25 8.679192361335295  0 0 0  0.1100795348208563  
26 9.179192361335295  0 0 0  0.116863778332435  
27 9.679192361335295  0 0 0  0.123654831887599  
28 10.17919236133529  0 0 0  0.1304546093266593  
29 10.67919236133529  0 0 0  0.1372643215959527  
30 11.17919236133529  0 0 0  0.1440816296083861  
31 11.67919236133529  0 0 0  0.1509070198761263  
32 12.17919236133529  0 0 0  0.1577375103308851  
33 12.67919236133529  0 0 0  0.1645735950537602  
34 13.17919236133529  0 0 0  0.1714158585108657  
35 13.67919236133529  0 0 0  0.1782671425884902  
36 14.17919236133529  0 0 0  0.1851234072361351  
37 14.67919236133529  0 0 0  0.1919870990406942  
38 15.17919236133529  0 0 0  0.1988558967688613  
39 15.67919236133529  0 0 0  0.2057304893148567  
40 16.1791923613353  0 0 0  0.2126097590224297  
41 16.6791923613353  0 0 0  0.2194940378324936  
42 17.1791923613353  0 0 0  0.2263851211689183  
43 17.6791923613353  0 0 0  0.2332811474089415  
44 18.1791923613353  0 0 0  0.2401815908369433  
45 18.6791923613353  0 0 0  0.2470856130345311  
46 19.1791923613353  0 0 0  0.2539963129658507  
47 19.6791923613353  0 0 0  0.2609112438370331  
48 20.1791923613353  0 0 0  0.2678298866572495  
49 20.6791923613353  0 0 0  0.2747549290851252  
50 21.1791923613353  0 0 0  0.2816840471983976  
51 21.6791923613353  0 0 0  0.288617551984455  
52 22.1791923613353  0 0 0  0.2955558578223463  
53 22.6791923613353  0 0 0  0.3024951610069274  
54 23.1791923613353  0 0 0  0.3094436053704121  
55 23.6791923613353  0 0 0  0.3163956863396631  
56 24.1791923613353  0 0 0  0.3233480700518735  
57 24.6791923613353  0 0 0  0.3303054954865648  
58 25.1791923613353  0 0 0  0.3372680812874637  
59 25.6791923613353  0 0 0  0.3442332556304983  
60 26.1791923613353  0 0 0  0.3512031353716574  
61 26.6791923613353  0 0 0  0.3581739935975233  
62 27.1791923613353  0 0 0  0.3651480148479958  
63 27.6791923613353  0 0 0  0.3721294524796489  
64 28.1791923613353  0 0 0  0.3791132102712286  
65 28.6791923613353  0 0 0  0.3861017088876628  
66 29.1791923613353  0 0 0  0.3930892113158094  
67 29.6791923613353  0 0 0  0.4000828503190507  
68 30.1791923613353  0 0 0  0.4070803974487269  
69 30.6791923613353  0 0 0  0.4140826552906747  
70 31.1791923613353  0 0 0  0.4210872469809495  
71 31.6791923613353  0 0 0  0.428090689812447  
72 32.1791923613353  0 0 0  0.4351002053789811  
73 32.6791923613353  0 0 0  0.4421112490672086  
74 33.1791923613353  0 0 0  0.4491254039116216  
75 33.6791923613353  0 0 0  0.4561407013626781  
76 34.1791923613353  0 0 0  0.4631590691943218  
77 34.6791923613353  0 0 0  0.4701831165244359  
78 35.1791923613353  0 0 0  0.4772087085342245  
79 35.6791923613353  0 0 0  0.4842322251231964  
80 36.1791923613353  0 0 0  0.491261763251972  
81 36.6791923613353  0 0 0  0.4982997474058127  
82 37.1791923613353  0 0 0  0.5053361063639376  
83 37.6791923613353  0 0 0  0.5123742410418354  
84 38.1791923613353  0 0 0  0.5194175986126168  
85 38.6791923613353  0 0 0  0.5264592367839716  
86 39.1791923613353  0 0 0  0.533508867524952  
87 39.6791923613353  0 0 0  0.540554530291962  
88 40.1791923613353  0 0 0  0.5476050005371675  
89 40.6791923613353  0 0 0  0.5546559819304384  
90 41.1791923613353  0 0 0  0.5617145934671971  
91 41.6791923613353  0 0 0  0.568774413923981  
92 42.1791923613353  0 0 0  0.5758397104866398  
93 42.6791923613353  0 0 0  0.5829048464417893  
94 43.1791923613353  0 0 0  0.5899674628252992  
95 43.6791923613353  0 0 0  0.5970314021855831  
96 44.1791923613353  0 0 0  0.6040996385731251  
97 44.6791923613353  0 0 0  0.6111671798148287  
98 45.1791923613353  0 0 0  0.6182423696640331  
99 45.6791923613353  0 0 0  0.6253222035281091  
100 46.1791923613353  0 0 0  0.632400554588748  
101 46.6791923613353  0 0 0  0.6394813201447728  
102 47.1791923613353  0 0 0  0.6465582338394774  
103 47.6791923613353  0 0 0  0.6536363920546457  
104 48.1791923613353  0 0 0  0.6607267252629409  
105 48.6791923613353  0 0 0  0.6678160701524354  
106 49.1791923613353  0 0 0  0.6749025895430659  
107 49.6791923613353  0 0 0  0.6819877372218409  
108 50  0 0 0  0.6865170844716562  
1 50.01  0 0 0  0.6866166151346424  
2 50.03  0 0 0  0.6868671265047749  
3 50.07  0 0 0  0.687354339704095  
4 50.15  0 0 0  0.6881925368685451  
5 50.31  0 0 0  0.6894976248241924  
6 50.58378586040972  0 0 0  0.6908234413912532  
7 50.91814293211686  0 0 0  0.6918672695619204  
8 51.34329512154169  0 0 0  0.6928264013123532  
9 51.84329512154169  0 0 0  0.6937230857148915  
10 52.34329512154169  0 0 0  0.6944084599794377  
11 52.84329512154169  0 0 0  0.6949528484766571  
12 53.34329512154169  0 0 0  0.6954046646774786  
13 53.84329512154169  0 0 0  0.6958243263331906  
14 54.34329512154169  0 0 0  0.696220980476977  
15 54.84329512154169  0 0 0  0.696612169581986  
16 55.34329512154169  0 0 0  0.6969897885206445  
17 55.84329512154169  0 0 0  0.6973609736453246  
18 56.34329512154169  0 0 0  0.6977246489422341  
19 56.84329512154169  0 0 0  0.6980772746122437  
20 57.34329512154169  0 0 0  0.698429426951322  
21 57.84329512154169  0 0 0  0.6987715982422894  
22 58.34329512154169  0 0 0  0.699107843589471  
23 58.84329512154169  0 0 0  0.6994322556958541  
24 59.34329512154169  0 0 0  0.6997446960242052  
25 59.84329512154169  0 0 0  0.7000503131271032  
26 59.93523543790904  0 0 0  0.7001024319503547  
27 59.96922408671148  0 0 0  0.7001225552308005  
28 59.98618242230086  0 0 0  0.7001308286901319  
29 59.99499411238882  0 0 0  0.7001358054599827  
30 59.99927502769389  0 0 0  0.7001370840919956  
1 60  0 0 0  0.7001368803054949  
2 60.00418425747512  0 0 0  0.7001159351737414  
3 60.00785483567045  0 0 0  0.7000837026189815  
4 60.01519599206112  0 0 0  0.6999510776057857  
5 60.02245499158451  0 0 0  0.6997824230736397  
6 60.03  0 0 0  0.6995725287808097  
7 60.04509001683098  0 0 0  0.699101296535443  
8 60.06609556157375  0 0 0  0.6984533532232039  
9 60.10724851351885  0 0 0  0.6972454369123449  
10 60.16970268117063  0 0 0  0.6955810299147819  
11 60.24797509444437  0 0 0  0.693586995576959  
12 60.40451992099186  0 0 0  0.6896862430616781  
13 60.65483710544544  0 0 0  0.6831941346609427  
14 60.957685673472  0 0 0  0.6747864185253408  
15 61.34073383688479  0 0 0  0.6634431867676003  
16 61.80585580049336  0 0 0  0.6492082456741276  
17 62.30585580049336  0 0 0  0.6333910130577952  
18 62.80585580049336  0 0 0  0.6174018227150305  
19 63.30585580049336  0 0 0  0.601272057406432  
20 63.80585580049336  0 0 0  0.5850403651279729  
21 64.30585580049336  0 0 0  0.568752305779443  
22 64.80585580049336  0 0 0  0.5524183081993032  
23 65.30585580049336  0 0 0  0.5360526085889658  
24 65.80585580049336  0 0 0  0.5196535155245925  
25 66.30585580049336  0 0 0  0.5032258461073218  
26 66.80585580049336  0 0 0  0.4867637771571448  
27 67.30585580049336  0 0 0  0.470277199365743  
28 67.80585580049336  0 0 0  0.4537663225808481  
29 68.30585580049336  0 0 0  0.4372282531029926  
30 68.80585580049336  0 0 0  0.4206641669633888  
31 69.30585580049336  0 0 0  0.4040728877969537  
32 69.80585580049336  0 0 0  0.3874617220127474  
33 70.30585580049336  0 0 0  0.3708280651815706  
34 70.80585580049336  0 0 0  0.3541725264712053  
35 71.30585580049336  0 0 0  0.3374947332185669  
36 71.80585580049336  0 0 0  0.3208021340224506  
37 72.30585580049336  0 0 0  0.3040852654859234  
38 72.80585580049336  0 0 0  0.2873503785422507  
39 73.30585580049336  0 0 0  0.2705957164765028  
40 73.80585580049336  0 0 0  0.2538239848805711  
41 74.30585580049336  0 0 0  0.2370362983996436  
42 74.80585580049336  0 0 0  0.2202303412158575  
43 75.30585580049336  0 0 0  0.2034089029549385  
44 75.80585580049336  0 0 0  0.1865713458013006  
45 76.30585580049336  0 0 0  0.1697174380725156  
46 76.80585580049336  0 0 0  0.1528471356139073  
47 77.30585580049336  0 0 0  0.1359635297745145  
48 77.80585580049336  0 0 0  0.1190650485432142  
49 78.30585580049336  0 0 0  0.10215285562244  
50 78.80585580049336  0 0 0  0.08522691442106664  
51 79.30585580049336  0 0 0  0.06828550958681777  
52 79.80585580049336  0 0 0  0.05132867716824534  
53 80  0 0 0  0.0447408417228753  
1 80.001  0 0 0  0.04471708483539107  
2 80.003  0 0 0  0.04465532651121124  
3 80.00700000000001  0 0 0  0.04452350561638203  
4 80.015  0 0 0  0.04425706658903214  
5 80.03100000000001  0 0 0  0.04373484034029158  
6 80.063  0 0 0  0.04275462285172097  
7 80.127  0 0 0  0.04111725757998212  
8 80.19231620070167  0 0 0  0.03970805403368071  
9 80.27391813384732  0 0 0  0.03824295072337459  
10 80.36844657936584  0 0 0  0.0368383347166096  
11 80.47829539117329  0 0 0  0.03549114096843749  
12 80.6076267916459  0 0 0  0.03419122149776896  
13 80.75889152329083  0 0 0  0.03295771157007994  
14 80.93478429271143  0 0 0  0.03180751976238146  
15 81.13987533893321  0 0 0  0.03074600338709409  
16 81.38069770922078  0 0 0  0.0297722847229282  
17 81.66826812076108  0 0 0  0.02887366317621499  
18 82.01421991250176  0 0 0  0.02803892627608648  
19 82.4499322686729  0 0 0  0.02722036484151609  
20 82.9499322686729  0 0 0  0.02641982722198851  
21 83.4499322686729  0 0 0  0.02574329275298496  
22 83.9499322686729  0 0 0  0.0251537134068319  
23 84.4499322686729  0 0 0  0.02461840095090911  
24 84.9499322686729  0 0 0  0.02411649958143585  
25 85.4499322686729  0 0 0  0.02363727851304894  
26 85.9499322686729  0 0 0  0.02317508654437603  
27 86.4499322686729  0 0 0  0.02272789356676992  
28 86.9499322686729  0 0 0  0.02229487839203388  
29 87.4499322686729  0 0 0  0.0218759513822008  
30 87.9499322686729  0 0 0  0.02147052615388335  
31 88.4499322686729  0 0 0  0.02107786904943803  
32 88.9499322686729  0 0 0  0.02069757412644755  
33 89.4499322686729  0 0 0  0.02032921357974722  
34 89.9499322686729  0 0 0  0.0199719867999351  
35 90  0 0 0  0.01993635768103019  
36 90.5  0 0 0  0.01959080868286166  
37 91  0 0 0  0.01925559821404033  
38 91.5  0 0 0  0.01892987738042279  
39 92  0 0 0  0.01861297770651642  
40 92.5  0 0 0  0.01830462077211629  
41 93  0 0 0  0.01800449160951276  
42 93.5  0 0 0  0.01771237804814791  
43 94  0 0 0  0.01742772911353314  
44 94.5  0 0 0  0.01715079047920083  
45 95  0 0 0  0.01688064176355816  
46 95.5  0 0 0  0.01661714452089536  
47 96  0 0 0  0.01636040290999688  
48 96.5  0 0 0  0.01610988634526447  
49 97  0 0 0  0.01586515392358857  
50 97.5  0 0 0  0.01562620398484244  
51 98  0 0 0  0.0153930528738602  
52 98.5  0 0 0  0.015165149949292  
53 99  0 0 0  0.01494233375281135  
54 99.5  0 0 0  0.01472483219779198  
55 100  0 0 0  0.01451197662704882  


==> data/current_source.txt <==
0 0
50 130
60.03 130
80 0
100 0

==> data/temperature.txt <==
0 0  0.001971048728102988 0.006076567658671612 -0.002271  4  
1 0.001  0.001971048728102988 0.006076567658671612 -0.002271  4.00002964695782  
2 0.003  0.001971048728102988 0.006076567658671612 -0.002271  4.000112452622484  
3 0.007  0.001971048728102988 0.006076567658671612 -0.002271  4.000178711378065  
4 0.015  0.001971048728102988 0.006076567658671612 -0.002271  4.000243513317551  
5 0.031  0.001971048728102988 0.006076567658671612 -0.002271  4.000331795838695  
6 0.063  0.001971048728102988 0.006076567658671612 -0.002271  4.000305028808961  
7 0.127  0.001971048728102988 0.006076567658671612 -0.002271  4.000172189893796  
8 0.2347915398502328  0.001971048728102988 0.006076567658671612 -0.002271  4.000082435706839  
9 0.3443801259746676  0.001971048728102988 0.006076567658671612 -0.002271  4.000050674227207  
10 0.5164045213000052  0.001971048728102988 0.006076567658671612 -0.002271  4.000088392306445  
11 0.6825374024945972  0.001971048728102988 0.006076567658671612 -0.002271  4.000125156563902  
12 0.9537052519837366  0.001971048728102988 0.006076567658671612 -0.002271  4.000165380973  
13 1.216911414747546  0.001971048728102988 0.006076567658671612 -0.002271  4.000197030251448  
14 1.650947538908938  0.001971048728102988 0.006076567658671612 -0.002271  4.000235067982925  
15 2.088624085266597  0.001971048728102988 0.006076567658671612 -0.002271  4.000271097543204  
16 2.588624085266597  0.001971048728102988 0.006076567658671612 -0.002271  4.000312312574293  
17 3.088624085266597  0.001971048728102988 0.006076567658671612 -0.002271  4.0003557051956  
18 3.588624085266597  0.001971048728102988 0.006076567658671612 -0.002271  4.000403246830874  
19 4.088624085266597  0.001971048728102988 0.006076567658671612 -0.002271  4.000456462333709  
20 4.588624085266597  0.001971048728102988 0.006076567658671612 -0.002271  4.000516288983619  
17 4.679192361335295  0.001971048728102988 0.006076567658671612 -0.002271  4.000536450879377  
18 5.179192361335295  0.001971048728102988 0.006076567658671612 -0.002271  4.000597573909843  
19 5.679192361335295  0.001971048728102988 0.006076567658671612 -0.002271  4.000669137938905  
20 6.179192361335295  0.001971048728102988 0.006076567658671612 -0.002271  4.000750527673562  
21 6.679192361335295  0.001971048728102988 0.006076567658671612 -0.002271  4.000839382901994  
22 7.179192361335295  0.001971048728102988 0.006076567658671612 -0.002271  4.000934352761642  
23 7.679192361335295  0.001971048728102988 0.006076567658671612 -0.002271  4.001035221631193  
24 8.179192361335295  0.001971048728102988 0.006076567658671612 -0.002271  4.00114227804582  
25 8.679192361335295  0.001971048728102988 0.006076567658671612 -0.002271  4.001255682710989  
26 9.179192361335295  0.001971048728102988 0.006076567658671612 -0.002271  4.001375554349427  
27 9.679192361335295  0.001971048728102988 0.006076567658671612 -0.002271  4.00150193800568  
28 10.17919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.001634713749319  
29 10.67919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.001773748941584  
30 11.17919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.001919077692347  
31 11.67919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.002070748734919  
32 12.17919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.002228898234259  
33 12.67919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.002393560034491  
34 13.17919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.002564682518326  
35 13.67919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.002742088091366  
36 14.17919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.002925862796178  
37 14.67919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.003116005308957  
38 15.17919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.003312599287714  
39 15.67919236133529  0.001971048728102988 0.006076567658671612 -0.002271  4.003515657248581  
40 16.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.003725215667865  
41 16.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.003941281027021  
42 17.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.004163766835903  
43 17.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.00439270384984  
44 18.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.004628164701819  
45 18.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.004870207642048  
46 19.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.00511872443119  
47 19.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.005373737322358  
48 20.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.005635333858774  
49 20.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.005903454192282  
50 21.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.006178145281075  
51 21.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.006459447485203  
52 22.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.006747359082222  
53 22.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.007042011663981  
54 23.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.007343168969623  
55 23.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.007650889662862  
56 24.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.007965430395137  
57 24.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.008286729226255  
58 25.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.008614673603507  
59 25.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.008949335487906  
60 26.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.009290701896226  
61 26.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.009638910049945  
62 27.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.00999397321544  
63 27.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.010355679462131  
64 28.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.010724121206668  
65 28.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.011099328959561  
66 29.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.011481574911545  
67 29.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.011870678766584  
68 30.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.012266588810535  
69 30.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.012669294589175  
70 31.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.013078910592182  
71 31.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.013495668684728  
72 32.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.013919362733209  
73 32.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.014349992844511  
74 33.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.014787583852451  
75 33.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.015232236599593  
76 34.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.015683935418664  
77 34.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.016142533137184  
78 35.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.016608147708752  
79 35.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.017081040204904  
80 36.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.017561011069737  
81 36.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.018047777966969  
82 37.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.018541683989838  
83 37.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.019042884600973  
84 38.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.019551227408028  
85 38.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.020066874462263  
86 39.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.020589567082733  
87 39.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.021119623148253  
88 40.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.021656916260198  
89 40.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.022201512709724  
90 41.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.022753188282289  
91 41.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.023312077064808  
92 42.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.023878161665101  
93 42.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.024451652911235  
94 43.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.025032798350162  
95 43.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.025621493388937  
96 44.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.026217478691311  
97 44.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.02682085879068  
98 45.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.027431431450414  
99 45.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.028049219050299  
100 46.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.028674576257916  
101 46.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.029307562239132  
102 47.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.02994835580224  
103 47.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.03059681183031  
104 48.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.031252391356148  
105 48.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.031915409783814  
106 49.1791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.032586298191465  
107 49.6791923613353  0.001971048728102988 0.006076567658671612 -0.002271  4.033265185865448  
108 50  0.001971048728102988 0.006076567658671612 -0.002271  4.033706662888003  
1 50.01  0.001971048728102988 0.006076567658671612 -0.002271  4.033713064642584  
2 50.03  0.001971048728102988 0.006076567658671612 -0.002271  4.033719806090127  
3 50.07  0.001971048728102988 0.006076567658671612 -0.002271  4.033711162550373  
4 50.15  0.001971048728102988 0.006076567658671612 -0.002271  4.033668990595462  
5 50.31  0.001971048728102988 0.006076567658671612 -0.002271  4.033593378984598  
6 50.58378586040972  0.001971048728102988 0.006076567658671612 -0.002271  4.033540507749258  
7 50.91814293211686  0.001971048728102988 0.006076567658671612 -0.002271  4.033512809496332  
8 51.34329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033485628762013  
9 51.84329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033454916718837  
10 52.34329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033425896884199  
11 52.84329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033398503773363  
12 53.34329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033372563537569  
13 53.84329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033348017908643  
14 54.34329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033324890717005  
15 54.84329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033303159260692  
16 55.34329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033282727729216  
17 55.84329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033263465363665  
18 56.34329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033245249466773  
19 56.84329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033227986112386  
20 57.34329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033211587288348  
21 57.84329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033195995997251  
22 58.34329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033181155239467  
23 58.84329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.03316701935475  
24 59.34329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033153536553362  
25 59.84329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033140665942859  
26 59.93523543790904  0.001971048728102988 0.006076567658671612 -0.002271  4.033138467870661  
27 59.96922408671148  0.001971048728102988 0.006076567658671612 -0.002271  4.033137676839075  
28 59.98618242230086  0.001971048728102988 0.006076567658671612 -0.002271  4.033137280751231  
29 59.99499411238882  0.001971048728102988 0.006076567658671612 -0.002271  4.033137072923811  
30 59.99927502769389  0.001971048728102988 0.006076567658671612 -0.002271  4.033136971348222  
31 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
2 60.00418425747512  0.001971048728102988 0.006076567658671612 -0.002271  4.176456233661965  
3 60.00785483567045  0.001971048728102988 0.006076567658671612 -0.002271  4.220661908236838  
4 60.01519599206112  0.001971048728102988 0.006076567658671612 -0.002271  4.27632688675419  
5 60.02245499158451  0.001971048728102988 0.006076567658671612 -0.002271  4.32150090861951  
6 60.03  0.001971048728102988 0.006076567658671612 -0.002271  4.357462743609417  
7 60.04509001683098  0.001971048728102988 0.006076567658671612 -0.002271  4.462127358713293  
8 60.06609556157375  0.001971048728102988 0.006076567658671612 -0.002271  4.512552001065377  
9 60.10724851351885  0.001971048728102988 0.006076567658671612 -0.002271  4.527050966545376  
10 60.16970268117063  0.001971048728102988 0.006076567658671612 -0.002271  4.499928976932019  
11 60.24797509444437  0.001971048728102988 0.006076567658671612 -0.002271  4.477710195825854  
12 60.40451992099186  0.001971048728102988 0.006076567658671612 -0.002271  4.45938378172492  
13 60.65483710544544  0.001971048728102988 0.006076567658671612 -0.002271  4.452988880480582  
14 60.957685673472  0.001971048728102988 0.006076567658671612 -0.002271  4.441912770551496  
15 61.34073383688479  0.001971048728102988 0.006076567658671612 -0.002271  4.425588115837235  
16 61.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.405645366734668  
17 62.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.384583652637262  
18 62.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.363928722328148  
19 63.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.343825809554345  
20 63.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.324280681813863  
21 64.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.305268570261311  
22 64.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.286778276337556  
23 65.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.268815328202177  
24 65.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.251389782379696  
25 66.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.234510539838216  
26 66.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.218183846267251  
27 67.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.202415703296174  
28 67.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.187211874481853  
29 68.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.172577469077251  
30 68.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.158517566985913  
31 69.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.145037256939709  
32 69.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.132142285667034  
33 70.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.119837679455681  
34 70.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.108127889805766  
35 71.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.097016990133934  
36 71.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.086509604276382  
37 72.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.076608897033716  
38 72.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.06731856477758  
39 73.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.058641905504695  
40 73.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.050582143689712  
41 74.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.043142169726433  
42 74.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.03632411383624  
43 75.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.030130027102135  
44 75.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.024561624469783  
45 76.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.019620313382915  
46 76.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.015307189523188  
47 77.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.011623378210522  
48 77.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.008569381734165  
49 78.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.006145392046584  
50 78.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.004351337452805  
51 79.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.003186730263444  
52 79.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.002650964940717  
53 80  0.001971048728102988 0.006076567658671612 -0.002271  4.002730883046396  
1 80.001  0.001971048728102988 0.006076567658671612 -0.002271  4.002742641058244  
2 80.003  0.001971048728102988 0.006076567658671612 -0.002271  4.002761364073479  
3 80.00700000000001  0.001971048728102988 0.006076567658671612 -0.002271  4.002780080629853  
4 80.015  0.001971048728102988 0.006076567658671612 -0.002271  4.002787275101664  
5 80.03100000000001  0.001971048728102988 0.006076567658671612 -0.002271  4.002755308991681  
6 80.063  0.001971048728102988 0.006076567658671612 -0.002271  4.002627041040597  
7 80.127  0.001971048728102988 0.006076567658671612 -0.002271  4.002336000243774  
8 80.19231620070167  0.001971048728102988 0.006076567658671612 -0.002271  4.002108632787941  
9 80.27391813384732  0.001971048728102988 0.006076567658671612 -0.002271  4.001915817124611  
10 80.36844657936584  0.001971048728102988 0.006076567658671612 -0.002271  4.001768435544176  
11 80.47829539117329  0.001971048728102988 0.006076567658671612 -0.002271  4.001653515536666  
12 80.6076267916459  0.001971048728102988 0.006076567658671612 -0.002271  4.001560141655016  
13 80.75889152329083  0.001971048728102988 0.006076567658671612 -0.002271  4.001482659449322  
14 80.93478429271143  0.001971048728102988 0.006076567658671612 -0.002271  4.001416656176957  
15 81.13987533893321  0.001971048728102988 0.006076567658671612 -0.002271  4.00135788919502  
16 81.38069770922078  0.001971048728102988 0.006076567658671612 -0.002271  4.0013025018891  
17 81.66826812076108  0.001971048728102988 0.006076567658671612 -0.002271  4.00124668294462  
18 82.01421991250176  0.001971048728102988 0.006076567658671612 -0.002271  4.00118769408142  
19 82.4499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.001121036001871  
20 82.9499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.001049915268942  
21 83.4499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000985665599158  
22 83.9499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000927797331338  
23 84.4499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000875157846686  
24 84.9499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.00082681731149  
25 85.4499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000782223130922  
26 85.9499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000741027996431  
27 86.4499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000702937224348  
28 86.9499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000667659359303  
29 87.4499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000634916370791  
30 87.9499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000604458280096  
31 88.4499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000576068890794  
32 88.9499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000549562658787  
33 89.4499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.00052477708296  
34 89.9499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.000501566731852  
35 90  0.001971048728102988 0.006076567658671612 -0.002271  4.000499566402384  
36 90.5  0.001971048728102988 0.006076567658671612 -0.002271  4.000478736560606  
37 91  0.001971048728102988 0.006076567658671612 -0.002271  4.00045802435823  
38 91.5  0.001971048728102988 0.006076567658671612 -0.002271  4.000438424516257  
39 92  0.001971048728102988 0.006076567658671612 -0.002271  4.000420234769087  
40 92.5  0.001971048728102988 0.006076567658671612 -0.002271  4.000403294776887  
41 93  0.001971048728102988 0.006076567658671612 -0.002271  4.000387363099801  
42 93.5  0.001971048728102988 0.006076567658671612 -0.002271  4.000372285663845  
43 94  0.001971048728102988 0.006076567658671612 -0.002271  4.000357992997397  
44 94.5  0.001971048728102988 0.006076567658671612 -0.002271  4.000344450113495  
45 95  0.001971048728102988 0.006076567658671612 -0.002271  4.000331619279343  
46 95.5  0.001971048728102988 0.006076567658671612 -0.002271  4.000319454995889  
47 96  0.001971048728102988 0.006076567658671612 -0.002271  4.000307911099606  
48 96.5  0.001971048728102988 0.006076567658671612 -0.002271  4.000296944082301  
49 97  0.001971048728102988 0.006076567658671612 -0.002271  4.000286514982782  
50 97.5  0.001971048728102988 0.006076567658671612 -0.002271  4.000276589388942  
51 98  0.001971048728102988 0.006076567658671612 -0.002271  4.000267136190606  
52 98.5  0.001971048728102988 0.006076567658671612 -0.002271  4.000258126161903  
53 99  0.001971048728102988 0.006076567658671612 -0.002271  4.000249532202218  
54 99.5  0.001971048728102988 0.006076567658671612 -0.002271  4.000241329656809  
55 100  0.001971048728102988 0.006076567658671612 -0.002271  4.000233495084879  


==> data/temperature_sweep0.1.txt <==
22 58.34329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033181155239467  
23 58.84329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.03316701935475  
24 59.34329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033153536553362  
25 59.84329512154169  0.001971048728102988 0.006076567658671612 -0.002271  4.033140665942859  
26 59.93523543790904  0.001971048728102988 0.006076567658671612 -0.002271  4.033138467870661  
27 59.96922408671148  0.001971048728102988 0.006076567658671612 -0.002271  4.033137676839075  
28 59.98618242230086  0.001971048728102988 0.006076567658671612 -0.002271  4.033137280751231  
29 59.99499411238882  0.001971048728102988 0.006076567658671612 -0.002271  4.033137072923811  
30 59.99927502769389  0.001971048728102988 0.006076567658671612 -0.002271  4.033136971348222
0 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
1 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
2 60.01  0.001971048728102988 0.006076567658671612 -0.002271  4.128792897199515  
3 60.02246009708504  0.001971048728102988 0.006076567658671612 -0.002271  4.170373125351873  
4 60.03  0.001971048728102988 0.006076567658671612 -0.002271  4.19475590074092  
5 60.04939092905107  0.001971048728102988 0.006076567658671612 -0.002271  4.257624499838693  
6 60.07782765133534  0.001971048728102988 0.006076567658671612 -0.002271  4.284553637995848  
7 60.13470109590388  0.001971048728102988 0.006076567658671612 -0.002271  4.287140011930156  
8 60.23812663795384  0.001971048728102988 0.006076567658671612 -0.002271  4.270814667350243  
9 60.40012725301631  0.001971048728102988 0.006076567658671612 -0.002271  4.251765724568  
10 60.63886988023134  0.001971048728102988 0.006076567658671612 -0.002271  4.243031580598609  
11 60.90232781139903  0.001971048728102988 0.006076567658671612 -0.002271  4.236428359337526  
12 61.32831564056399  0.001971048728102988 0.006076567658671612 -0.002271  4.227317007345083  
13 61.7416047040223  0.001971048728102988 0.006076567658671612 -0.002271  4.217860519328046  
14 62.2416047040223  0.001971048728102988 0.006076567658671612 -0.002271  4.206295703575779  
15 62.7416047040223  0.001971048728102988 0.006076567658671612 -0.002271  4.194871920513706  
16 63.2416047040223  0.001971048728102988 0.006076567658671612 -0.002271  4.183768450899431  
17 63.7416047040223  0.001971048728102988 0.006076567658671612 -0.002271  4.173032863849744  
18 64.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.162647480396605  
19 64.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.152588219265346  
20 65.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.142847417092606  
21 65.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.133428132980963  
22 66.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.124334800661925  
23 66.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.115569367765215  
24 67.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.107133037594457  
25 67.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.099025454014636  
26 68.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.091246170621905  
27 68.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.083794565871552  
28 69.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.076671575576455  
29 69.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.069878176515486  
30 70.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.063414215993506  
31 70.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.057279529960302  
32 71.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.051474273302678  
33 71.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.045998339361242  
34 72.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.040851703595009  
35 72.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.036034374287105  
36 73.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.031545489871466  
37 73.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.027384688061784  
38 74.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.023551513802002  
39 74.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.020045394403516  
40 75.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.016865475934763  
41 75.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.014011107603199  
42 76.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.01148169821152  
43 76.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.009276464637805  
44 77.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.007394536052626  
45 77.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.005834803108312  
46 78.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.004596304463298  
47 78.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.003677988945904  
48 79.24160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.00307896739647  
49 79.74160470402231  0.001971048728102988 0.006076567658671612 -0.002271  4.002798368627594  
50 80  0.001971048728102988 0.006076567658671612 -0.002271  4.002829156738078  
1 80.001  0.001971048728102988 0.006076567658671612 -0.002271  4.002742641058244  
2 80.003  0.001971048728102988 0.006076567658671612 -0.002271  4.002761364073479  
3 80.00700000000001  0.001971048728102988 0.006076567658671612 -0.002271  4.002780080629853  
4 80.015  0.001971048728102988 0.006076567658671612 -0.002271  4.002787275101664  
5 80.03100000000001  0.001971048728102988 0.006076567658671612 -0.002271  4.002755308991681  
6 80.063  0.001971048728102988 0.006076567658671612 -0.002271  4.002627041040597  
7 80.127  0.001971048728102988 0.006076567658671612 -0.002271  4.002336000243774  
8 80.19231620070167  0.001971048728102988 0.006076567658671612 -0.002271  4.002108632787941  
9 80.27391813384732  0.001971048728102988 0.006076567658671612 -0.002271  4.001915817124611  
10 80.36844657936584  0.001971048728102988 0.006076567658671612 -0.002271  4.001768435544176  
11 80.47829539117329  0.001971048728102988 0.006076567658671612 -0.002271  4.001653515536666  
12 80.6076267916459  0.001971048728102988 0.006076567658671612 -0.002271  4.001560141655016  
13 80.75889152329083  0.001971048728102988 0.006076567658671612 -0.002271  4.001482659449322  
14 80.93478429271143  0.001971048728102988 0.006076567658671612 -0.002271  4.001416656176957  
15 81.13987533893321  0.001971048728102988 0.006076567658671612 -0.002271  4.00135788919502  
16 81.38069770922078  0.001971048728102988 0.006076567658671612 -0.002271  4.0013025018891  
17 81.66826812076108  0.001971048728102988 0.006076567658671612 -0.002271  4.00124668294462  
18 82.01421991250176  0.001971048728102988 0.006076567658671612 -0.002271  4.00118769408142  
19 82.4499322686729  0.001971048728102988 0.006076567658671612 -0.002271  4.001121036001871  

==> data/temperature_sweep0.2.txt <==
0 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
1 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
2 60.01  0.001971048728102988 0.006076567658671612 -0.002271  4.194062169062269  
3 60.01819391630259  0.001971048728102988 0.006076567658671612 -0.002271  4.253812639830558  
4 60.03  0.001971048728102988 0.006076567658671612 -0.002271  4.293794954469246  
5 60.04412434232562  0.001971048728102988 0.006076567658671612 -0.002271  4.376709445761758  
6 60.06967694515131  0.001971048728102988 0.006076567658671612 -0.002271  4.427223404871109  
7 60.11638738783948  0.001971048728102988 0.006076567658671612 -0.002271  4.437541761971346  
8 60.188142118682  0.001971048728102988 0.006076567658671612 -0.002271  4.417945832162361  
9 60.29638052924535  0.001971048728102988 0.006076567658671612 -0.002271  4.391237809357389  
10 60.47375270428589  0.001971048728102988 0.006076567658671612 -0.002271  4.369937395780627  
11 60.75560098259704  0.001971048728102988 0.006076567658671612 -0.002271  4.362456220617589  
12 61.06996205086705  0.001971048728102988 0.006076567658671612 -0.002271  4.353405316485625  
13 61.55753906051029  0.001971048728102988 0.006076567658671612 -0.002271  4.336537939785539  
14 62.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.319436595192227  
15 62.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.302274676651968  
16 63.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.285551922910614  
17 63.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.269318143012269  
18 64.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.253566468612775  
19 64.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.238276616651283  
20 65.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.223438783766402  
21 65.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.209054192243108  
22 66.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.195130556431011  
23 66.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.181673449929888  
24 67.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.168687287355522  
25 67.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.156174014704681  
26 68.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.144135767243168  
27 68.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.132575321870752  
28 69.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.121496597846717  
29 69.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.11090232622487  
30 70.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.10079334634672  
31 70.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.091172291895354  
32 71.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.082040745410799  
33 71.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.073401301114694  
34 72.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.065255715218442  
35 72.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.057605511672064  
36 73.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.050451753157187  
37 73.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.04379559669033  
38 74.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.037637665922474  
39 74.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.031978757284969  
40 75.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.026819689985879  
41 75.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.022160607615224  
42 76.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.01800163257194  
43 76.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.014342709963981  
44 77.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.011183551686496  
45 77.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.008523895183096  
46 78.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.00636302935702  
47 78.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.004700304576843  
48 79.04848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.003534999883017  
49 79.54848322590226  0.001971048728102988 0.006076567658671612 -0.002271  4.002866253075654  
50 80  0.001971048728102988 0.006076567658671612 -0.002271  4.002707776634636  


==> data/temperature_sweep0.3.txt <==
0 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
1 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
2 60.00652018821972  0.001971048728102988 0.006076567658671612 -0.002271  4.199430114621911  
3 60.01178758248756  0.001971048728102988 0.006076567658671612 -0.002271  4.25388808650401  
4 60.02232237102326  0.001971048728102988 0.006076567658671612 -0.002271  4.307789102329449  
5 60.03  0.001971048728102988 0.006076567658671612 -0.002271  4.338057726555113  
6 60.04535525795347  0.001971048728102988 0.006076567658671612 -0.002271  4.443726092806313  
7 60.06696228969357  0.001971048728102988 0.006076567658671612 -0.002271  4.493109051490037  
8 60.10806166756815  0.001971048728102988 0.006076567658671612 -0.002271  4.503475727073837  
9 60.17295782376889  0.001971048728102988 0.006076567658671612 -0.002271  4.4831595895991  
10 60.26819723398469  0.001971048728102988 0.006076567658671612 -0.002271  4.455242875276592  
11 60.41705926438678  0.001971048728102988 0.006076567658671612 -0.002271  4.433520051523577  
12 60.66115025320278  0.001971048728102988 0.006076567658671612 -0.002271  4.425724078194205  
13 60.96790188091549  0.001971048728102988 0.006076567658671612 -0.002271  4.41528723226009  
14 61.43862991512174  0.001971048728102988 0.006076567658671612 -0.002271  4.396359939471894  
15 61.90057209871103  0.001971048728102988 0.006076567658671612 -0.002271  4.377683073998482  
16 62.40057209871103  0.001971048728102988 0.006076567658671612 -0.002271  4.357784475364056  
17 62.90057209871103  0.001971048728102988 0.006076567658671612 -0.002271  4.338385704472503  
18 63.40057209871103  0.001971048728102988 0.006076567658671612 -0.002271  4.319519005244874  
19 63.90057209871103  0.001971048728102988 0.006076567658671612 -0.002271  4.301168980617003  
20 64.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.283323226290604  
21 64.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.2659798376859  
22 65.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.249145756871499  
23 65.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.232830203882309  
24 66.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.217039388986279  
25 66.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.201778021690452  
26 67.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.187050159159547  
27 67.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.172860333810685  
28 68.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.159213711003921  
29 68.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.146114443351103  
30 69.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.133566697707107  
31 69.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.121574702931778  
32 70.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.110142268719772  
33 70.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.099273281072611  
34 71.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.088971066742266  
35 71.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.079238202792544  
36 72.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.070078114823874  
37 72.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.061494083954765  
38 73.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.053488285866091  
39 73.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.04606258975054  
40 74.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.039218981514881  
41 74.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.032958946807555  
42 75.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.027283898956974  
43 75.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.022195429526018  
44 76.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.017694455887215  
45 76.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.013781264449378  
46 77.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.010456143901477  
47 77.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.007719114905171  
48 78.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.005569966398916  
49 78.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.004008446315175  
50 79.40057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.003033982580835  
51 79.90057209871102  0.001971048728102988 0.006076567658671612 -0.002271  4.002646034130269  
52 80  0.001971048728102988 0.006076567658671612 -0.002271  4.002761082669794  


==> data/temperature_sweep0.4.txt <==
0 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
1 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
2 60.00418425747512  0.001971048728102988 0.006076567658671612 -0.002271  4.176456233661965  
3 60.00785483567045  0.001971048728102988 0.006076567658671612 -0.002271  4.220661908236838  
4 60.01519599206112  0.001971048728102988 0.006076567658671612 -0.002271  4.27632688675419  
5 60.02245499158451  0.001971048728102988 0.006076567658671612 -0.002271  4.32150090861951  
6 60.03  0.001971048728102988 0.006076567658671612 -0.002271  4.357462743609417  
7 60.04509001683098  0.001971048728102988 0.006076567658671612 -0.002271  4.462127358713293  
8 60.06609556157375  0.001971048728102988 0.006076567658671612 -0.002271  4.512552001065377  
9 60.10724851351885  0.001971048728102988 0.006076567658671612 -0.002271  4.527050966545376  
10 60.16970268117063  0.001971048728102988 0.006076567658671612 -0.002271  4.499928976932019  
11 60.24797509444437  0.001971048728102988 0.006076567658671612 -0.002271  4.477710195825854  
12 60.40451992099186  0.001971048728102988 0.006076567658671612 -0.002271  4.45938378172492  
13 60.65483710544544  0.001971048728102988 0.006076567658671612 -0.002271  4.452988880480582  
14 60.957685673472  0.001971048728102988 0.006076567658671612 -0.002271  4.441912770551496  
15 61.34073383688479  0.001971048728102988 0.006076567658671612 -0.002271  4.425588115837235  
16 61.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.405645366734668  
17 62.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.384583652637262  
18 62.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.363928722328148  
19 63.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.343825809554345  
20 63.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.324280681813863  
21 64.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.305268570261311  
22 64.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.286778276337556  
23 65.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.268815328202177  
24 65.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.251389782379696  
25 66.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.234510539838216  
26 66.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.218183846267251  
27 67.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.202415703296174  
28 67.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.187211874481853  
29 68.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.172577469077251  
30 68.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.158517566985913  
31 69.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.145037256939709  
32 69.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.132142285667034  
33 70.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.119837679455681  
34 70.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.108127889805766  
35 71.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.097016990133934  
36 71.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.086509604276382  
37 72.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.076608897033716  
38 72.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.06731856477758  
39 73.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.058641905504695  
40 73.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.050582143689712  
41 74.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.043142169726433  
42 74.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.03632411383624  
43 75.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.030130027102135  
44 75.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.024561624469783  
45 76.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.019620313382915  
46 76.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.015307189523188  
47 77.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.011623378210522  
48 77.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.008569381734165  
49 78.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.006145392046584  
50 78.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.004351337452805  
51 79.30585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.003186730263444  
52 79.80585580049336  0.001971048728102988 0.006076567658671612 -0.002271  4.002650964940717  
53 80  0.001971048728102988 0.006076567658671612 -0.002271  4.002730883046396  


==> data/temperature_sweep0.5.txt <==
0 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
1 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
2 60.0033796182208  0.001971048728102988 0.006076567658671612 -0.002271  4.164582754972096  
3 60.00630244908238  0.001971048728102988 0.006076567658671612 -0.002271  4.203255800000452  
4 60.01203417685555  0.001971048728102988 0.006076567658671612 -0.002271  4.25894941522808  
5 60.0178356369604  0.001971048728102988 0.006076567658671612 -0.002271  4.306497905700792  
6 60.02891168459848  0.001971048728102988 0.006076567658671612 -0.002271  4.363165303086698  
7 60.03  0.001971048728102988 0.006076567658671612 -0.002271  4.36798545249656  
8 60.04269048338053  0.001971048728102988 0.006076567658671612 -0.002271  4.447974496892035  
9 60.06487375612858  0.001971048728102988 0.006076567658671612 -0.002271  4.507288153263038  
10 60.10904230774149  0.001971048728102988 0.006076567658671612 -0.002271  4.51637564450349  
11 60.15923995383918  0.001971048728102988 0.006076567658671612 -0.002271  4.514099375296576  
12 60.25963524603456  0.001971048728102988 0.006076567658671612 -0.002271  4.502256273224514  
13 60.38242243697872  0.001971048728102988 0.006076567658671612 -0.002271  4.492220169348307  
14 60.62799681886706  0.001971048728102988 0.006076567658671612 -0.002271  4.480827735498389  
15 60.92608961516045  0.001971048728102988 0.006076567658671612 -0.002271  4.46743947000027  
16 61.40295724776619  0.001971048728102988 0.006076567658671612 -0.002271  4.44588274969369  
17 61.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.4243002081381  
18 62.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.402203627970062  
19 62.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.380637184742704  
20 63.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.359631259299138  
21 63.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.339168677594339  
22 64.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.319241997216885  
23 64.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.299857482367799  
24 65.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.281026224645513  
25 65.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.262758147901066  
26 66.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.245060367006002  
27 66.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.227939471585398  
28 67.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.21140104900266  
29 67.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.19545175446022  
30 68.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.180098845335782  
31 68.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.165348635728805  
32 69.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.15120700944822  
33 69.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.137678999921344  
34 70.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.124770704931539  
35 70.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.112487935022438  
36 71.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.100835672363504  
37 71.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.089818010563908  
38 72.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.079439535844777  
39 72.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.069704915076036  
40 73.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.060618694584942  
41 73.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.05218423920806  
42 74.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.044404427770313  
43 74.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.037281891587892  
44 75.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.030818983894529  
45 75.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.025017976926775  
46 76.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.019881165399616  
47 76.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.015410196531882  
48 77.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.01160606079107  
49 77.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.008469401218298  
50 78.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.00600075520955  
51 78.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.004200170282822  
52 79.38371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.003067377052684  
53 79.88371919034968  0.001971048728102988 0.006076567658671612 -0.002271  4.002602028111445  
54 80  0.001971048728102988 0.006076567658671612 -0.002271  4.002725806043594  


==> data/temperature_sweep0.6.txt <==
0 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
1 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
2 60.00287796012039  0.001971048728102988 0.006076567658671612 -0.002271  4.158352896204447  
3 60.00528867315538  0.001971048728102988 0.006076567658671612 -0.002271  4.195274000297398  
4 60.0098955905247  0.001971048728102988 0.006076567658671612 -0.002271  4.250120310540535  
5 60.01466311139421  0.001971048728102988 0.006076567658671612 -0.002271  4.297576792428237  
6 60.02391288653121  0.001971048728102988 0.006076567658671612 -0.002271  4.356896419952759  
7 60.03  0.001971048728102988 0.006076567658671612 -0.002271  4.388567717930592  
8 60.04217422693759  0.001971048728102988 0.006076567658671612 -0.002271  4.46530913316693  
9 60.06185807465728  0.001971048728102988 0.006076567658671612 -0.002271  4.521636653788533  
10 60.10122577009667  0.001971048728102988 0.006076567658671612 -0.002271  4.537459584020575  
11 60.14751103824215  0.001971048728102988 0.006076567658671612 -0.002271  4.540723588920989  
12 60.23802192953269  0.001971048728102988 0.006076567658671612 -0.002271  4.531630801323641  
13 60.34628854443351  0.001971048728102988 0.006076567658671612 -0.002271  4.522887813860263  
14 60.56282177423517  0.001971048728102988 0.006076567658671612 -0.002271  4.5105321989871  
15 60.87624704279057  0.001971048728102988 0.006076567658671612 -0.002271  4.496384495188154  
16 61.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.479575511469243  
17 61.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.455674785277496  
18 62.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.432181407063173  
19 62.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.409288988100391  
20 63.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.386989501838102  
21 63.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.365247256027353  
22 64.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.344053533033779  
23 64.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.323420980566477  
24 65.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.303363840668914  
25 65.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.283893179002235  
26 66.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.265016235857652  
27 66.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.2467398250532  
28 67.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.229070791884255  
29 67.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.212017095080138  
30 68.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.195586542027367  
31 68.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.179786142817795  
32 69.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.164623133764604  
33 69.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.150103588592645  
34 70.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.136234014940348  
35 70.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.123020842044761  
36 71.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.1104707876899  
37 71.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.098589488772332  
38 72.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.087381652827729  
39 72.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.07685237857852  
40 73.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.067006440721126  
41 73.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.057848222737436  
42 74.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.049381776227721  
43 74.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.041610924913835  
44 75.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.03453894039913  
45 75.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.028168093295712  
46 76.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.022500788465131  
47 76.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.017539075321287  
48 77.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.013284765114017  
49 77.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.00973926472772  
50 78.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.006903202584658  
51 78.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.004776813211707  
52 79.23554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.003360255560361  
53 79.73554190999981  0.001971048728102988 0.006076567658671612 -0.002271  4.002653244574332  
54 80  0.001971048728102988 0.006076567658671612 -0.002271  4.002677869089085  


==> data/temperature_sweep0.7.txt <==
0 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
1 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
2 60.0024831505167  0.001971048728102988 0.006076567658671612 -0.002271  4.15598391541253  
3 60.00449468255979  0.001971048728102988 0.006076567658671612 -0.002271  4.193489120674065  
4 60.00824040846341  0.001971048728102988 0.006076567658671612 -0.002271  4.247314907283889  
5 60.01218655448442  0.001971048728102988 0.006076567658671612 -0.002271  4.293406768547766  
6 60.01999621853204  0.001971048728102988 0.006076567658671612 -0.002271  4.353694465324018  
7 60.02866841213996  0.001971048728102988 0.006076567658671612 -0.002271  4.406129685027866  
8 60.03  0.001971048728102988 0.006076567658671612 -0.002271  4.413163818895466  
9 60.04659243715779  0.001971048728102988 0.006076567658671612 -0.002271  4.487208172402767  
10 60.06792451671723  0.001971048728102988 0.006076567658671612 -0.002271  4.537342524457656  
11 60.11058867583612  0.001971048728102988 0.006076567658671612 -0.002271  4.560192042903119  
12 60.15953183306651  0.001971048728102988 0.006076567658671612 -0.002271  4.568559593243903  
13 60.25315919810078  0.001971048728102988 0.006076567658671612 -0.002271  4.562130242105685  
14 60.36430085694553  0.001971048728102988 0.006076567658671612 -0.002271  4.554356439896982  
15 60.58658417463504  0.001971048728102988 0.006076567658671612 -0.002271  4.541402946544966  
16 60.90455011416967  0.001971048728102988 0.006076567658671612 -0.002271  4.52548840106447  
17 61.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.507125101175435  
18 61.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.481977486094872  
19 62.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.457215468611159  
20 62.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.433035383624907  
21 63.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.40946161471513  
22 63.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.386473661152228  
23 64.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.364064343505038  
24 64.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.342243700737231  
25 65.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.321026050341566  
26 65.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.300422571139998  
27 66.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.28044148706413  
28 66.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.261090626889554  
29 67.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.242379256415696  
30 67.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.224315746748931  
31 68.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.206908164811147  
32 68.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.190164414993961  
33 69.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.174093052515141  
34 69.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.158701874726334  
35 70.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.143997972544418  
36 70.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.129988857354866  
37 71.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.116681280479861  
38 71.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.104081678204278  
39 72.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.092196596776937  
40 72.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.081031691903567  
41 73.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.070592221597599  
42 73.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.060883517081115  
43 74.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.051909942524477  
44 74.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.04367573227949  
45 75.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.036184860104884  
46 75.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.029440652084984  
47 76.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.023445783583174  
48 76.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.018202647374174  
49 77.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.01371343592773  
50 77.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.009979638377378  
51 78.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.007002114068354  
52 78.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.004781442399107  
53 79.26923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.003317856100298  
54 79.76923766073281  0.001971048728102988 0.006076567658671612 -0.002271  4.002611155064857  
55 80  0.001971048728102988 0.006076567658671612 -0.002271  4.002671017939853  


==> data/temperature_sweep0.8.txt <==
0 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
1 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
2 60.00168197938029  0.001971048728102988 0.006076567658671612 -0.002271  4.14751389989831  
3 60.00316184588787  0.001971048728102988 0.006076567658671612 -0.002271  4.184682668935207  
4 60.00569978942455  0.001971048728102988 0.006076567658671612 -0.002271  4.232718259991426  
5 60.0084871093503  0.001971048728102988 0.006076567658671612 -0.002271  4.27409210285357  
6 60.01406174920179  0.001971048728102988 0.006076567658671612 -0.002271  4.330805404995702  
7 60.02050314769444  0.001971048728102988 0.006076567658671612 -0.002271  4.384643345484479  
8 60.03  0.001971048728102988 0.006076567658671612 -0.002271  4.444190265476244  
9 60.04441496503354  0.001971048728102988 0.006076567658671612 -0.002271  4.54999014910073  
10 60.06175743647942  0.001971048728102988 0.006076567658671612 -0.002271  4.602842018281554  
11 60.09644237937118  0.001971048728102988 0.006076567658671612 -0.002271  4.632222101762634  
12 60.14624020949226  0.001971048728102988 0.006076567658671612 -0.002271  4.619133257719596  
13 60.20564402297327  0.001971048728102988 0.006076567658671612 -0.002271  4.605344247163029  
14 60.3244516499353  0.001971048728102988 0.006076567658671612 -0.002271  4.590245652087623  
15 60.49270833688783  0.001971048728102988 0.006076567658671612 -0.002271  4.581614595408641  
16 60.70502681774945  0.001971048728102988 0.006076567658671612 -0.002271  4.570709855137002  
17 61.12966377947269  0.001971048728102988 0.006076567658671612 -0.002271  4.547928724503786  
18 61.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.52468641500297  
19 62.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.498284808379228  
20 62.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.472313088626122  
21 63.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.446963056616178  
22 63.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.422260602564328  
23 64.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.398182180311683  
24 64.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.37471742250283  
25 65.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.351874602141826  
26 65.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.32966826697445  
27 66.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.308112169008911  
28 66.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.287218364086271  
29 67.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.26699517898366  
30 67.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.247451693009569  
31 68.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.228597287790044  
32 68.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.210441387946093  
33 69.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.192993335116149  
34 69.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.176262234381073  
35 70.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.160257194554827  
36 70.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.144986401433768  
37 71.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.130457198378566  
38 71.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.116677917153741  
39 72.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.103655556358934  
40 72.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.091397096332249  
41 73.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.079909242141174  
42 73.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.069198678483415  
43 74.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.059270398304008  
44 74.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.050129412135409  
45 75.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.041780436521592  
46 75.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.034227835185131  
47 76.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.027475343414173  
48 76.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.02152615824412  
49 77.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.016382656633414  
50 77.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.012046813643037  
51 78.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.008520279111977  
52 78.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.005804035566247  
53 79.0640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.003898567634906  
54 79.5640384501739  0.001971048728102988 0.006076567658671612 -0.002271  4.002803937719349  
55 80  0.001971048728102988 0.006076567658671612 -0.002271  4.002552086959318  


==> data/temperature_sweep0.9.txt <==
0 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
1 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
2 60.00140231501952  0.001971048728102988 0.006076567658671612 -0.002271  4.149508060080704  
3 60.00259867135588  0.001971048728102988 0.006076567658671612 -0.002271  4.189206271921651  
4 60.00460113334252  0.001971048728102988 0.006076567658671612 -0.002271  4.235975283006497  
5 60.006809024815  0.001971048728102988 0.006076567658671612 -0.002271  4.274470212221117  
6 60.01122480775996  0.001971048728102988 0.006076567658671612 -0.002271  4.327775020816623  
7 60.01654216089464  0.001971048728102988 0.006076567658671612 -0.002271  4.382201639872357  
8 60.02615885988301  0.001971048728102988 0.006076567658671612 -0.002271  4.449460433946784  
9 60.03  0.001971048728102988 0.006076567658671612 -0.002271  4.472950982293129  
10 60.04063364485732  0.001971048728102988 0.006076567658671612 -0.002271  4.602902481952905  
11 60.05948404866425  0.001971048728102988 0.006076567658671612 -0.002271  4.699596274623246  
12 60.08993143503643  0.001971048728102988 0.006076567658671612 -0.002271  4.691172295550377  
13 60.12744489880048  0.001971048728102988 0.006076567658671612 -0.002271  4.675546235293332  
14 60.1998584752903  0.001971048728102988 0.006076567658671612 -0.002271  4.652311520459309  
15 60.28372375105597  0.001971048728102988 0.006076567658671612 -0.002271  4.636057894383388  
16 60.44631782340047  0.001971048728102988 0.006076567658671612 -0.002271  4.625333174577571  
17 60.64240641639275  0.001971048728102988 0.006076567658671612 -0.002271  4.614051291983477  
18 61.00706273450636  0.001971048728102988 0.006076567658671612 -0.002271  4.593414598523084  
19 61.41883874908611  0.001971048728102988 0.006076567658671612 -0.002271  4.569855492744087  
20 61.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.542156548610225  
21 62.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.514324991702452  
22 62.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.487126250770543  
23 63.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.460569673522019  
24 63.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.434650522038842  
25 64.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.409375404798389  
26 64.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.384757104846295  
27 65.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.360808967257762  
28 65.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.337544314583928  
29 66.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.314973933330175  
30 66.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.293108649199727  
31 67.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.271959281101956  
32 67.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.251536892758083  
33 68.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.231852126543408  
34 68.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.21291572105494  
35 69.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.194738050733632  
36 69.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.177329002434736  
37 70.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.160698801434688  
38 70.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.144857328553194  
39 71.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.129813378815266  
40 71.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.115575272969132  
41 72.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.102150948215849  
42 72.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.089548296928778  
43 73.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.077774940528815  
44 73.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.066837616591963  
45 74.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.056742628628302  
46 74.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.047495517998453  
47 75.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.039101346972878  
48 75.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.031564878157383  
49 76.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.024890075445406  
50 76.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.019080293179952  
51 77.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.014138106067605  
52 77.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.010065487055252  
53 78.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.006863965325816  
54 78.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.004534502860883  
55 79.40722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.003077438778768  
56 79.90722391309207  0.001971048728102988 0.006076567658671612 -0.002271  4.002492717540454  
57 80  0.001971048728102988 0.006076567658671612 -0.002271  4.002657472574515  


==> data/temperature_sweep1.0.txt <==
0 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
1 60  0.001971048728102988 0.006076567658671612 -0.002271  4.107909014824868  
2 60.00111447988975  0.001971048728102988 0.006076567658671612 -0.002271  4.152678850978449  
3 60.00204416260451  0.001971048728102988 0.006076567658671612 -0.002271  4.194980239323783  
4 60.00356112363424  0.001971048728102988 0.006076567658671612 -0.002271  4.239920639413427  
5 60.005235232491  0.001971048728102988 0.006076567658671612 -0.002271  4.27514313304441  
6 60.0085834502045  0.001971048728102988 0.006076567658671612 -0.002271  4.327584449856029  
7 60.0134788690448  0.001971048728102988 0.006076567658671612 -0.002271  4.384552038819044  
8 60.0191805382384  0.001971048728102988 0.006076567658671612 -0.002271  4.440866248429504  
9 60.02994635530231  0.001971048728102988 0.006076567658671612 -0.002271  4.510235849218655  
10 60.03  0.001971048728102988 0.006076567658671612 -0.002271  4.510560359713728  
11 60.04199315211928  0.001971048728102988 0.006076567658671612 -0.002271  4.591866751731833  
12 60.05584761616456  0.001971048728102988 0.006076567658671612 -0.002271  4.643208614066051  
13 60.08355654425513  0.001971048728102988 0.006076567658671612 -0.002271  4.688752964863355  
14 60.12376370196268  0.001971048728102988 0.006076567658671612 -0.002271  4.696024910867894  
15 60.17111928126899  0.001971048728102988 0.006076567658671612 -0.002271  4.69517147092515  
16 60.2658304398816  0.001971048728102988 0.006076567658671612 -0.002271  4.685923777598475  
17 60.37635966125384  0.001971048728102988 0.006076567658671612 -0.002271  4.67693677339825  
18 60.5878087733879  0.001971048728102988 0.006076567658671612 -0.002271  4.663551337158783  
19 60.846925978901  0.001971048728102988 0.006076567658671612 -0.002271  4.64748204687691  
20 61.29102422016597  0.001971048728102988 0.006076567658671612 -0.002271  4.620142616631727  
21 61.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.589848479864634  
22 62.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.559897574442444  
23 62.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.530613257572203  
24 63.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.502019709971736  
25 63.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.474098297593902  
26 64.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.44684809830875  
27 64.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.420282714541117  
28 65.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.394421680569756  
29 65.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.369279474349256  
30 66.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.344868537781119  
31 66.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.321202611067796  
32 67.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.298294089017586  
33 67.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.276155091502646  
34 68.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.254796743446737  
35 68.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.234231565262376  
36 69.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.214473253624944  
37 69.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.195533237782652  
38 70.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.177421918242199  
39 70.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.16015108768054  
40 71.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.143731997935252  
41 71.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.128174030587633  
42 72.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.113486635689819  
43 72.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.099679122991407  
44 73.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.08676054597758  
45 73.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.074739037785067  
46 74.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.06362221051155  
47 74.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.053416912967085  
48 75.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.044129293662614  
49 75.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.035764624010559  
50 76.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.028328036496278  
51 76.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.021824020568315  
52 77.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.016255836132039  
53 77.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.011626189503799  
54 78.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.007937209008108  
55 78.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.00519034140369  
56 79.28902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.003386182907777  
57 79.78902108749278  0.001971048728102988 0.006076567658671612 -0.002271  4.002524794259071  
58 80  0.001971048728102988 0.006076567658671612 -0.002271  4.002615307508187  


==> data/voltage.txt <==
# RESULT_voltageBetweenTerminals on 3000002
 0 0
 0.01 5.923887826933947e-06
 0.03 1.99574193607859e-05
 0.07000000000000001 4.066658089869628e-05
 0.1432121211085079 6.359603622647166e-05
 0.2536821337790845 7.921552100366029e-05
 0.3655533528578692 9.256318146748422e-05
 0.5429034153911235 0.0001087663377856792
 0.7150435782470935 0.0001216836178280095
 0.9968311429156614 0.0001350967232593229
 1.270083218224505 0.0001448439963866598
 1.722102510684448 0.0001533787890469136
 2.179192361335295 0.0001592358440236815
 2.679192361335295 0.0001631356424648982
 3.179192361335295 0.0001654300594501633
 3.679192361335295 0.0001668938764643046
 4.179192361335295 0.0001680138015350863
 4.679192361335295 0.0001690483737562151
 5.179192361335295 0.0001700956077834122
 5.679192361335295 0.0001711838362299754
 6.179192361335295 0.0001723083601179893
 6.679192361335295 0.000173448356542104
 7.179192361335295 0.0001746005551429978
 7.679192361335295 0.0001757482417405859
 8.179192361335295 0.0001768982270565758
 8.679192361335295 0.0001780266832163412
 9.179192361335295 0.000179164505563141
 9.679192361335295 0.0001803195736594368
 10.17919236133529 0.0001814564853223065
 10.67919236133529 0.0001825687450264767
 11.17919236133529 0.0001836727773871611
 11.67919236133529 0.0001847687960884069
 12.17919236133529 0.0001858893429008347
 12.67919236133529 0.0001870229983983185
 13.17919236133529 0.0001881641055769513
 13.67919236133529 0.0001892670959607407
 14.17919236133529 0.0001903826247011593
 14.67919236133529 0.0001914787818855114
 15.17919236133529 0.0001925867094050392
 15.67919236133529 0.0001936924137505551
 16.1791923613353 0.0001948075007664589
 16.6791923613353 0.0001959285915460272
 17.1791923613353 0.0001970327041871254
 17.6791923613353 0.0001981412298827692
 18.1791923613353 0.0001992537280810162
 18.6791923613353 0.0002003760679028562
 19.1791923613353 0.0002014744641516174
 19.6791923613353 0.0002025741136834587
 20.1791923613353 0.0002036855204463914
 20.6791923613353 0.0002047753834699383
 21.1791923613353 0.0002058734856586686
 21.6791923613353 0.0002069732040841133
 22.1791923613353 0.0002080682050698782
 22.6791923613353 0.0002091944391680029
 23.1791923613353 0.0002102636820769738
 23.6791923613353 0.0002113414581459461
 24.1791923613353 0.0002124625477239846
 24.6791923613353 0.0002135715129852498
 25.1791923613353 0.0002146610835301395
 25.6791923613353 0.0002157673701114815
 26.1791923613353 0.0002168566593528599
 26.6791923613353 0.0002179749544369378
 27.1791923613353 0.0002191032254954527
 27.6791923613353 0.0002201807972474996
 28.1791923613353 0.000221268372016112
 28.6791923613353 0.0002223355989844746
 29.1791923613353 0.0002234707131584032
 29.6791923613353 0.0002245638577446667
 30.1791923613353 0.0002256609820539431
 30.6791923613353 0.0002267388667316099
 31.1791923613353 0.000227820750462782
 31.6791923613353 0.0002289616801469446
 32.1791923613353 0.0002300623124917634
 32.6791923613353 0.0002311753435169371
 33.1791923613353 0.000232288205421498
 33.6791923613353 0.0002334218550457219
 34.1791923613353 0.0002345546982788361
 34.6791923613353 0.0002356408268602131
 35.1791923613353 0.0002367446255894793
 35.6791923613353 0.0002379014224937491
 36.1791923613353 0.0002390143054720767
 36.6791923613353 0.0002400577738871655
 37.1791923613353 0.0002411625177999414
 37.6791923613353 0.0002422754399660314
 38.1791923613353 0.0002433592646135416
 38.6791923613353 0.000244498995575894
 39.1791923613353 0.0002455698482958903
 39.6791923613353 0.0002467250976961465
 40.1791923613353 0.0002478327716885
 40.6791923613353 0.000248978973314287
 41.1791923613353 0.0002500594080436744
 41.6791923613353 0.0002511526237375151
 42.1791923613353 0.0002522035962404949
 42.6791923613353 0.000253285595821517
 43.1791923613353 0.0002544503185654569
 43.6791923613353 0.0002556191217924147
 44.1791923613353 0.0002567534653084731
 44.6791923613353 0.0002579266183786847
 45.1791923613353 0.0002590173486779791
 45.6791923613353 0.0002600752873324688
 46.1791923613353 0.0002611956628731295
 46.6791923613353 0.0002623199798411559
 47.1791923613353 0.0002635139442432043
 47.6791923613353 0.0002647019783454308
 48.1791923613353 0.000265766776850281
 48.6791923613353 0.0002668780768113031
 49.1791923613353 0.0002680435795681412
 49.6791923613353 0.0002692372616119305
 50 0.0002702603885494917
 50.01 0.0002643247233019566
 50.03 0.0002517488580846977
 50.07 0.0002325703039881284
 50.15 0.0002078117525237263
 50.31 0.000178499798533141
 50.58378586040972 0.0001573839155819191
 50.91814293211686 0.0001415511294134479
 51.34329512154169 0.0001285234607916126
 51.84329512154169 0.0001184102161862059
 52.34329512154169 0.0001130231754146148
 52.84329512154169 0.0001107199866521798
 53.34329512154169 0.0001101786633779155
 53.84329512154169 0.0001101771658609872
 54.34329512154169 0.000110338221995456
 54.84329512154169 0.0001103810238618759
 55.34329512154169 0.0001104265614476065
 55.84329512154169 0.0001103916501687506
 56.34329512154169 0.0001102919027913582
 56.84329512154169 0.0001101922234410136
 57.34329512154169 0.000109984154624232
 57.84329512154169 0.0001098141614160679
 58.34329512154169 0.000109619190383123
 58.84329512154169 0.0001094900416029383
 59.34329512154169 0.0001094320439783319
 59.84329512154169 0.0001093641157542669
 59.93523543790904 0.0001094099402598923
 59.96922408671148 0.0001094229990165366
 59.98618242230086 0.0001094313431042742
 59.99499411238882 0.0001094371435559189
 59.99927502769389 0.0001094418232474581
 60 0.0001173834728220254
 60.00418425747512 0.0002296477062723584
 60.00785483567045 0.0003241311054664293
 60.01519599206112 0.0004395892889738662
 60.02245499158451 0.0005147550295621703
 60.03 0.0005596464279565088
 60.04509001683098 0.0005664834972372939
 60.06609556157375 0.0005736997698734257
 60.10724851351885 0.0005810137657003508
 60.16970268117063 0.0005758869422852085
 60.24797509444437 0.0005627295333289746
 60.40451992099186 0.0005303022852964877
 60.65483710544544 0.0004822547015200304
 60.957685673472 0.0004385977699103862
 61.34073383688479 0.0003995195783298227
 61.80585580049336 0.0003621852187985959
 62.30585580049336 0.0003333838544056426
 62.80585580049336 0.0003078393197768758
 63.30585580049336 0.0002846554136014907
 63.80585580049336 0.0002628908487506737
 64.30585580049336 0.000241677156305608
 64.80585580049336 0.000220721335961255
 65.30585580049336 0.0001997859049606295
 65.80585580049336 0.000178872845784087
 66.30585580049336 0.0001579626790015609
 66.80585580049336 0.0001371391779608834
 67.30585580049336 0.0001163109773638079
 67.80585580049336 9.548152761886676e-05
 68.30585580049336 7.471373893744238e-05
 68.80585580049336 5.400520615078302e-05
 69.30585580049336 3.338214962628197e-05
 69.80585580049336 1.277104926149309e-05
 70.30585580049336 -7.811540001167981e-06
 70.80585580049336 -2.834763011845746e-05
 71.30585580049336 -4.882086931707658e-05
 71.80585580049336 -6.930529241385096e-05
 72.30585580049336 -8.969049557988043e-05
 72.80585580049336 -0.0001100512528040726
 73.30585580049336 -0.0001303530991236215
 73.80585580049336 -0.0001506287227603127
 74.30585580049336 -0.00017088080450892
 74.80585580049336 -0.0001910826185318185
 75.30585580049336 -0.0002112566483508743
 75.80585580049336 -0.0002313895212580376
 76.30585580049336 -0.0002514810392584336
 76.80585580049336 -0.0002715316172995455
 77.30585580049336 -0.000291572071933382
 77.80585580049336 -0.0003115808890693285
 78.30585580049336 -0.0003315676263103175
 78.80585580049336 -0.0003515337339157933
 79.30585580049336 -0.0003714639863391285
 79.80585580049336 -0.0003913655136757477
 80 -0.0003990891369354799
 80.001 -0.0003971510556851135
 80.003 -0.0003925320484675201
 80.00700000000001 -0.0003837303377818665
 80.015 -0.0003683712214231635
 80.03100000000001 -0.0003435830615170669
 80.063 -0.0003071235658094042
 80.127 -0.000265380132985421
 80.19231620070167 -0.0002346562855833437
 80.27391813384732 -0.0002040581716842512
 80.36844657936584 -0.0001751800551134
 80.47829539117329 -0.0001479761249277476
 80.6076267916459 -0.0001224099344751886
 80.75889152329083 -9.901154160317479e-05
 80.93478429271143 -7.823582411195407e-05
 81.13987533893321 -6.030729121599564e-05
 81.38069770922078 -4.534419579962541e-05
 81.66826812076108 -3.329020874667983e-05
 82.01421991250176 -2.410421869532021e-05
 82.4499322686729 -1.737945326524667e-05
 82.9499322686729 -1.237135742529295e-05
 83.4499322686729 -9.6626110991981e-06
 83.9499322686729 -8.409224607287698e-06
 84.4499322686729 -7.899557880518881e-06
 84.9499322686729 -7.687626843674423e-06
 85.4499322686729 -7.555992241408502e-06
 85.9499322686729 -7.414150612999645e-06
 86.4499322686729 -7.243551188981513e-06
 86.9499322686729 -7.049865860013704e-06
 87.4499322686729 -6.847786880781287e-06
 87.9499322686729 -6.647378692864415e-06
 88.4499322686729 -6.450796531841418e-06
 88.9499322686729 -6.262421861711689e-06
 89.4499322686729 -6.085518119681633e-06
 89.9499322686729 -5.916666871623429e-06
 90 -5.898691741594685e-06
 90.5 -5.733540191670163e-06
 91 -5.580088880137335e-06
 91.5 -5.434778137518755e-06
 92 -5.294402937164906e-06
 92.5 -5.160781591816032e-06
 93 -5.030902650306901e-06
 93.5 -4.906216428916507e-06
 94 -4.78460976594764e-06
 94.5 -4.6714315883658e-06
 95 -4.560110956115283e-06
 95.5 -4.452398903549727e-06
 96 -4.350754074816052e-06
 96.5 -4.252610630099901e-06
 97 -4.15586052381779e-06
 97.5 -4.062500942142906e-06
 98 -3.974588757808222e-06
 98.5 -3.887916240911815e-06
 99 -3.802269955950675e-06
 99.5 -3.722344390286942e-06
 100 -3.642488435666658e-06


==> data/voltage_sweep0.1.txt <==
 58.34329512154169 0.000109619190383123
 58.84329512154169 0.0001094900416029383
 59.34329512154169 0.0001094320439783319
 59.84329512154169 0.0001093641157542669
 59.93523543790904 0.0001094099402598923
 59.96922408671148 0.0001094229990165366
 59.98618242230086 0.0001094313431042742
 59.99499411238882 0.0001094371435559189
 59.99927502769389 0.0001094418232474581
 60 0.0001173834728220254
 60 0.0001173834728220254
 60.01 0.0002194222576796313
 60.02246009708504 0.0003052892576565748
 60.03 0.0003322908491827426
 60.04939092905107 0.0003153229457471206
 60.07782765133534 0.0002970080918755183
 60.13470109590388 0.0002714312692573795
 60.23812663795384 0.0002359341167731873
 60.40012725301631 0.0001911578015763823
 60.63886988023134 0.0001444001933664148
 60.90232781139903 0.0001035012411994327
 61.32831564056399 6.385078087633605e-05
 61.7416047040223 3.872862325272098e-05
 62.2416047040223 1.480941601347752e-05
 62.7416047040223 -3.243154163946871e-06
 63.2416047040223 -1.77177139732266e-05
 63.7416047040223 -3.045789593848094e-05
 64.24160470402231 -4.250490596064073e-05
 64.74160470402231 -5.425859597132458e-05
 65.24160470402231 -6.603608607148582e-05
 65.74160470402231 -7.78860535872012e-05
 66.24160470402231 -8.976888048788076e-05
 66.74160470402231 -0.0001016124508773161
 67.24160470402231 -0.0001135332199593034
 67.74160470402231 -0.0001254140987662895
 68.24160470402231 -0.0001372393777008309
 68.74160470402231 -0.0001489304829741627
 69.24160470402231 -0.0001606039767618669
 69.74160470402231 -0.0001722592926681711
 70.24160470402231 -0.0001838302041716529
 70.74160470402231 -0.0001953415741566796
 71.24160470402231 -0.000206823936064108
 71.74160470402231 -0.0002182572262119446
 72.24160470402231 -0.0002296683710591064
 72.74160470402231 -0.0002410796871304243
 73.24160470402231 -0.0002524208260659963
 73.74160470402231 -0.0002637404598103357
 74.24160470402231 -0.0002750191845604357
 74.74160470402231 -0.0002862616476583857
 75.24160470402231 -0.000297446918551692
 75.74160470402231 -0.0003086013980391816
 76.24160470402231 -0.0003197318190655548
 76.74160470402231 -0.0003308336699374617
 77.24160470402231 -0.0003419173496201276
 77.74160470402231 -0.0003529607206177089
 78.24160470402231 -0.0003639834011365239
 78.74160470402231 -0.0003749684040280344
 79.24160470402231 -0.000385931637302981
 79.74160470402231 -0.0003968834192827096
 80 -0.0004025350536991905
80.001 -0.0003971510556851135
 80.003 -0.0003925320484675201
 80.00700000000001 -0.0003837303377818665
 80.015 -0.0003683712214231635
 80.03100000000001 -0.0003435830615170669
 80.063 -0.0003071235658094042
 80.127 -0.000265380132985421
 80.19231620070167 -0.0002346562855833437
 80.27391813384732 -0.0002040581716842512
 80.36844657936584 -0.0001751800551134
 80.47829539117329 -0.0001479761249277476
 80.6076267916459 -0.0001224099344751886
 80.75889152329083 -9.901154160317479e-05
 80.93478429271143 -7.823582411195407e-05
 81.13987533893321 -6.030729121599564e-05
 81.38069770922078 -4.534419579962541e-05
 81.66826812076108 -3.329020874667983e-05
 82.01421991250176 -2.410421869532021e-05
 82.4499322686729 -1.737945326524667e-05

==> data/voltage_sweep0.2.txt <==
# RESULT_voltageBetweenTerminals on 3000002
 60 0.0001173834728220254
 60 0.0001173834728220254
 60.01 0.0002659334927213923
 60.01819391630259 0.0003607851741993011
 60.03 0.0004223897974731887
 60.04412434232562 0.0004281491447863914
 60.06967694515131 0.0004303837650925527
 60.11638738783948 0.0004244131391454165
 60.188142118682 0.0004071006705293371
 60.29638052924535 0.0003775590611084353
 60.47375270428589 0.0003335648651255142
 60.75560098259704 0.0002837207853427946
 61.06996205086705 0.0002410120853818211
 61.55753906051029 0.0002022214313340177
 62.04848322590226 0.0001723102117966515
 62.54848322590226 0.0001490297790399917
 63.04848322590226 0.0001300247871658882
 63.54848322590226 0.0001132000522512167
 64.04848322590226 9.703300410619283e-05
 64.54848322590226 8.111423834567846e-05
 65.04848322590226 6.512545258141753e-05
 65.54848322590226 4.911025514904364e-05
 66.04848322590226 3.296006800612846e-05
 66.54848322590226 1.686667023210644e-05
 67.04848322590226 7.573213360830507e-07
 67.54848322590226 -1.525730616410316e-05
 68.04848322590226 -3.119827564949995e-05
 68.54848322590226 -4.708641922045714e-05
 69.04848322590226 -6.302934022637181e-05
 69.54848322590226 -7.896252706552071e-05
 70.04848322590226 -9.474134419985185e-05
 70.54848322590226 -0.0001105173103677753
 71.04848322590226 -0.0001261733419088615
 71.54848322590226 -0.0001418314900847146
 72.04848322590226 -0.0001574468365601361
 72.54848322590226 -0.0001730354212889796
 73.04848322590226 -0.0001885786874647495
 73.54848322590226 -0.0002040916211125553
 74.04848322590226 -0.0002195407790844392
 74.54848322590226 -0.000234951762912491
 75.04848322590226 -0.0002503509991883097
 75.54848322590226 -0.0002657013909379337
 76.04848322590226 -0.0002810200456932502
 76.54848322590226 -0.0002963053527958247
 77.04848322590226 -0.0003115487286468795
 77.54848322590226 -0.0003267684337133219
 78.04848322590226 -0.0003419400619116268
 78.54848322590226 -0.0003570846642084686
 79.04848322590226 -0.0003722065695902273
 79.54848322590226 -0.000387316693807105
 80 -0.0004009341337291256


==> data/voltage_sweep0.3.txt <==
# RESULT_voltageBetweenTerminals on 3000002
 60 0.0001173834728220254
 60 0.0001173834728220254
 60.00652018821972 0.0002558491821246284
 60.01178758248756 0.000353123468486289
 60.02232237102326 0.0004518731643916419
 60.03 0.0004982828359243035
 60.04535525795347 0.0005062057657291212
 60.06696228969357 0.0005118968469631861
 60.10806166756815 0.000514107870547429
 60.17295782376889 0.0005064769042808161
 60.26819723398469 0.0004858314856133851
 60.41705926438678 0.0004501778218411293
 60.66115025320278 0.0004021763330446327
 60.96790188091549 0.0003550670331388025
 61.43862991512174 0.0003120844688743486
 61.90057209871103 0.0002791688956761506
 62.40057209871103 0.000251565072749769
 62.90057209871103 0.0002290705160911035
 63.40057209871103 0.0002091351174813607
 63.90057209871103 0.0001902683516891277
 64.40057209871102 0.0001716321936434291
 64.90057209871102 0.0001530523194907644
 65.40057209871102 0.0001343846110579742
 65.90057209871102 0.0001155683729965599
 66.40057209871102 9.674392684496497e-05
 66.90057209871102 7.794645282620346e-05
 67.40057209871102 5.920242579958862e-05
 67.90057209871102 4.049988279018424e-05
 68.40057209871102 2.18056678674823e-05
 68.90057209871102 3.168388848811855e-06
 69.40057209871102 -1.542336375185895e-05
 69.90057209871102 -3.397641495158526e-05
 70.40057209871102 -5.246441713708503e-05
 70.90057209871102 -7.092801922464783e-05
 71.40057209871102 -8.934932754335376e-05
 71.90057209871102 -0.0001076613973453664
 72.40057209871102 -0.0001259676256675589
 72.90057209871102 -0.0001442723910807186
 73.40057209871102 -0.0001625216519602369
 73.90057209871102 -0.0001807189263885684
 74.40057209871102 -0.0001988777865599132
 74.90057209871102 -0.0002169760710886977
 75.40057209871102 -0.0002350302138089785
 75.90057209871102 -0.0002530827318356396
 76.40057209871102 -0.0002711103720748979
 76.90057209871102 -0.0002890935287075941
 77.40057209871102 -0.0003070496195111048
 77.90057209871102 -0.0003249686817400029
 78.40057209871102 -0.0003428458167868492
 78.90057209871102 -0.0003607014885665908
 79.40057209871102 -0.0003785338398022796
 79.90057209871102 -0.0003963538490080641
 80 -0.000399894765153832


==> data/voltage_sweep0.4.txt <==
# RESULT_voltageBetweenTerminals on 3000002
 60 0.0001173834728220254
 60 0.0001173834728220254
 60.00418425747512 0.0002296477062723584
 60.00785483567045 0.0003241311054664293
 60.01519599206112 0.0004395892889738662
 60.02245499158451 0.0005147550295621703
 60.03 0.0005596464279565088
 60.04509001683098 0.0005664834972372939
 60.06609556157375 0.0005736997698734257
 60.10724851351885 0.0005810137657003508
 60.16970268117063 0.0005758869422852085
 60.24797509444437 0.0005627295333289746
 60.40451992099186 0.0005303022852964877
 60.65483710544544 0.0004822547015200304
 60.957685673472 0.0004385977699103862
 61.34073383688479 0.0003995195783298227
 61.80585580049336 0.0003621852187985959
 62.30585580049336 0.0003333838544056426
 62.80585580049336 0.0003078393197768758
 63.30585580049336 0.0002846554136014907
 63.80585580049336 0.0002628908487506737
 64.30585580049336 0.000241677156305608
 64.80585580049336 0.000220721335961255
 65.30585580049336 0.0001997859049606295
 65.80585580049336 0.000178872845784087
 66.30585580049336 0.0001579626790015609
 66.80585580049336 0.0001371391779608834
 67.30585580049336 0.0001163109773638079
 67.80585580049336 9.548152761886676e-05
 68.30585580049336 7.471373893744238e-05
 68.80585580049336 5.400520615078302e-05
 69.30585580049336 3.338214962628197e-05
 69.80585580049336 1.277104926149309e-05
 70.30585580049336 -7.811540001167981e-06
 70.80585580049336 -2.834763011845746e-05
 71.30585580049336 -4.882086931707658e-05
 71.80585580049336 -6.930529241385096e-05
 72.30585580049336 -8.969049557988043e-05
 72.80585580049336 -0.0001100512528040726
 73.30585580049336 -0.0001303530991236215
 73.80585580049336 -0.0001506287227603127
 74.30585580049336 -0.00017088080450892
 74.80585580049336 -0.0001910826185318185
 75.30585580049336 -0.0002112566483508743
 75.80585580049336 -0.0002313895212580376
 76.30585580049336 -0.0002514810392584336
 76.80585580049336 -0.0002715316172995455
 77.30585580049336 -0.000291572071933382
 77.80585580049336 -0.0003115808890693285
 78.30585580049336 -0.0003315676263103175
 78.80585580049336 -0.0003515337339157933
 79.30585580049336 -0.0003714639863391285
 79.80585580049336 -0.0003913655136757477
 80 -0.0003990891369354799


==> data/voltage_sweep0.5.txt <==
# RESULT_voltageBetweenTerminals on 3000002
 60 0.0001173834728220254
 60 0.0001173834728220254
 60.0033796182208 0.0002190090863690394
 60.00630244908238 0.0003088742870310332
 60.01203417685555 0.0004311479976423378
 60.0178356369604 0.0005169672518416949
 60.02891168459848 0.0005871407229730557
 60.03 0.000592094463235388
 60.04269048338053 0.0006073923590050827
 60.06487375612858 0.0006259305981213626
 60.10904230774149 0.0006372780924643459
 60.15923995383918 0.0006395504790811365
 60.25963524603456 0.0006226286547936602
 60.38242243697872 0.0005982582907912167
 60.62799681886706 0.0005529312674103142
 60.92608961516045 0.0005068940723602368
 61.40295724776619 0.0004584504895530861
 61.88371919034968 0.0004235477465075569
 62.38371919034968 0.0003921113563306895
 62.88371919034968 0.0003648310394662701
 63.38371919034968 0.0003402236054025472
 63.88371919034968 0.0003170079200511472
 64.38371919034968 0.0002942638313415174
 64.88371919034968 0.0002716424083824357
 65.38371919034968 0.0002490260417606117
 65.88371919034968 0.0002263540322847032
 66.38371919034968 0.0002037013950831918
 66.88371919034968 0.0001810405849024375
 67.38371919034968 0.0001584794860192824
 67.88371919034968 0.0001359682160938975
 68.38371919034968 0.0001134370272862364
 68.88371919034968 9.093135851139027e-05
 69.38371919034968 6.846961953760167e-05
 69.88371919034968 4.611902632952699e-05
 70.38371919034968 2.379226801266577e-05
 70.88371919034968 1.476846110210797e-06
 71.38371919034968 -2.078737151663444e-05
 71.88371919034968 -4.295425327467637e-05
 72.38371919034968 -6.506827053158754e-05
 72.88371919034968 -8.716226723727996e-05
 73.38371919034968 -0.0001092710228044272
 73.88371919034968 -0.0001313498327951444
 74.38371919034968 -0.0001533883722786524
 74.88371919034968 -0.0001753759778491569
 75.38371919034968 -0.0001973009647987097
 75.88371919034968 -0.0002191746231770905
 76.38371919034968 -0.0002410368077647016
 76.88371919034968 -0.0002628778265199316
 77.38371919034968 -0.0002846870054178923
 77.88371919034968 -0.0003064657868199165
 78.38371919034968 -0.0003282298497073539
 78.88371919034968 -0.0003499630168544423
 79.38371919034968 -0.0003716706759133163
 79.88371919034968 -0.0003933581263324998
 80 -0.0003983960453890843


==> data/voltage_sweep0.6.txt <==
# RESULT_voltageBetweenTerminals on 3000002
 60 0.0001173834728220254
 60 0.0001173834728220254
 60.00287796012039 0.0002109901380271103
 60.00528867315538 0.0002953427249526469
 60.0098955905247 0.0004198697607832834
 60.01466311139421 0.0005136304725827528
 60.02391288653121 0.0005967464229713599
 60.03 0.0006346941340156094
 60.04217422693759 0.0006526665905532965
 60.06185807465728 0.0006735056383186137
 60.10122577009667 0.0006897375829366419
 60.14751103824215 0.0006969711301713304
 60.23802192953269 0.0006858985280337998
 60.34628854443351 0.0006669011085507717
 60.56282177423517 0.000626721584884928
 60.87624704279057 0.0005775545711378856
 61.23554190999981 0.0005324177206122915
 61.73554190999981 0.0004914603925050496
 62.23554190999981 0.0004573679603357547
 62.73554190999981 0.0004283675337911548
 63.23554190999981 0.0004023877639284396
 63.73554190999981 0.0003776345966637714
 64.23554190999981 0.0003534169356589399
 64.73554190999981 0.0003292057017565507
 65.23554190999981 0.0003049942479050804
 65.73554190999981 0.0002806811011962609
 66.23554190999981 0.0002563692278993117
 66.73554190999981 0.000232084608060323
 67.23554190999981 0.0002078655815259031
 67.73554190999981 0.0001836541348169541
 68.23554190999981 0.000159464545863421
 68.73554190999981 0.0001353220168128562
 69.23554190999981 0.0001111821408275381
 69.73554190999981 8.714836780772158e-05
 70.23554190999981 6.31848757728616e-05
 70.73554190999981 3.928503063656483e-05
 71.23554190999981 1.536868406408716e-05
 71.73554190999981 -8.518569636358503e-06
 72.23554190999981 -3.233273535165832e-05
 72.73554190999981 -5.611326869604546e-05
 73.23554190999981 -7.984971837135772e-05
 73.73554190999981 -0.0001035372778876647
 74.23554190999981 -0.0001271873074721112
 74.73554190999981 -0.0001508248720890979
 75.23554190999981 -0.0001744532894270191
 75.73554190999981 -0.0001980118284857045
 76.23554190999981 -0.000221535809876574
 76.73554190999981 -0.0002450177567212993
 77.23554190999981 -0.0002684733774733424
 77.73554190999981 -0.0002919197121096131
 78.23554190999981 -0.0003153332043729293
 78.73554190999981 -0.000338712015605211
 79.23554190999981 -0.0003620746203072054
 79.73554190999981 -0.0003854191919230766
 80 -0.0003977457350732715


==> data/voltage_sweep0.7.txt <==
# RESULT_voltageBetweenTerminals on 3000002
 60 0.0001173834728220254
 60 0.0001173834728220254
 60.0024831505167 0.0002030326424807121
 60.00449468255979 0.0002810784774503658
 60.00824040846341 0.0004048232886978149
 60.01218655448442 0.0005042842401506594
 60.01999621853204 0.0006006471016803942
 60.02866841213996 0.0006711636901259908
 60.03 0.0006778470061941525
 60.04659243715779 0.0007011852783266558
 60.06792451671723 0.0007243853268746044
 60.11058867583612 0.0007433209757369416
 60.15953183306651 0.0007517980061605123
 60.25315919810078 0.000740891272532416
 60.36430085694553 0.0007221886873563781
 60.58658417463504 0.0006823178685031893
 60.90455011416967 0.0006339869554393505
 61.26923766073281 0.0005892370124066317
 61.76923766073281 0.0005477939179823759
 62.26923766073281 0.0005127223042948076
 62.76923766073281 0.0004824888668241713
 63.26923766073281 0.0004549952416699173
 63.76923766073281 0.000428676365552871
 64.26923766073281 0.0004028222501155282
 64.76923766073281 0.0003769912807296213
 65.26923766073281 0.0003510939043345518
 65.76923766073281 0.0003251514968299189
 66.26923766073281 0.0002992411626360233
 66.76923766073281 0.0002734117120843203
 67.26923766073281 0.0002475233618375058
 67.76923766073281 0.0002216875012702015
 68.26923766073281 0.0001959195177755381
 68.76923766073281 0.0001702276654526649
 69.26923766073281 0.0001445419651728785
 69.76923766073281 0.0001189060302110967
 70.26923766073281 9.334870607305129e-05
 70.76923766073281 6.7810497620645e-05
 71.26923766073281 4.232971920567792e-05
 71.76923766073281 1.689444008412039e-05
 72.26923766073281 -8.543976275826458e-06
 72.76923766073281 -3.392907481261345e-05
 73.26923766073281 -5.926083489938399e-05
 73.76923766073281 -8.458087836811386e-05
 74.26923766073281 -0.0001098293110080947
 74.76923766073281 -0.0001350451625091705
 75.26923766073281 -0.0001602445446452079
 75.76923766073281 -0.0001854136147492995
 76.26923766073281 -0.000210533321752573
 76.76923766073281 -0.0002356176265181254
 77.26923766073281 -0.0002606882347907748
 77.76923766073281 -0.0002857313928854519
 78.26923766073281 -0.0003107382026005902
 78.76923766073281 -0.0003357188753928233
 79.26923766073281 -0.0003606787845908282
 79.76923766073281 -0.0003856232979001808
 80 -0.000397118974521484


==> data/voltage_sweep0.8.txt <==
# RESULT_voltageBetweenTerminals on 3000002
 60 0.0001173834728220254
 60 0.0001173834728220254
 60.00168197938029 0.0001754976537983387
 60.00316184588787 0.0002384151544922724
 60.00569978942455 0.000348330364745313
 60.0084871093503 0.0004489608555258729
 60.01406174920179 0.0005625877446540033
 60.02050314769444 0.0006510063572012464
 60.03 0.0007288418405743336
 60.04441496503354 0.000748894968655632
 60.06175743647942 0.0007687959587394074
 60.09644237937118 0.0007953897807499969
 60.14624020949226 0.0008062226205005178
 60.20564402297327 0.0008075653754719288
 60.3244516499353 0.0007937453436347129
 60.49270833688783 0.000760065502671739
 60.70502681774945 0.0007217570528430201
 61.12966377947269 0.0006675168496000668
 61.5640384501739 0.0006263419714439434
 62.0640384501739 0.0005881086464115004
 62.5640384501739 0.0005539481099884159
 63.0640384501739 0.0005230505075400603
 63.5640384501739 0.0004940267918716754
 64.0640384501739 0.0004660087939193482
 64.5640384501739 0.0004383717728305213
 65.0640384501739 0.0004108425169707601
 65.5640384501739 0.0003833922968324407
 66.0640384501739 0.0003559418397653697
 66.5640384501739 0.0003283704981195379
 67.0640384501739 0.0003008851081989126
 67.5640384501739 0.0002734100894461895
 68.0640384501739 0.0002459953407293117
 68.5640384501739 0.0002186212084864517
 69.0640384501739 0.0001912979920375984
 69.5640384501739 0.0001640215864823564
 70.0640384501739 0.0001367490597159963
 70.5640384501739 0.0001095328116079413
 71.0640384501739 8.241460754020445e-05
 71.5640384501739 5.529049332207158e-05
 72.0640384501739 2.825048715471104e-05
 72.5640384501739 1.257255616297747e-06
 73.0640384501739 -2.570958852377154e-05
 73.5640384501739 -5.269494223021623e-05
 74.0640384501739 -7.959129083480061e-05
 74.5640384501739 -0.0001064475083646978
 75.0640384501739 -0.00013326528790087
 75.5640384501739 -0.0001600572563577792
 76.0640384501739 -0.0001868231218907325
 76.5640384501739 -0.000213571112621754
 77.0640384501739 -0.0002402733584539969
 77.5640384501739 -0.0002669424246128445
 78.0640384501739 -0.0002935872076864251
 78.5640384501739 -0.0003201954167854821
 79.0640384501739 -0.0003467728126644064
 79.5640384501739 -0.000373334973283669
 80 -0.0003964697326954049


==> data/voltage_sweep0.9.txt <==
# RESULT_voltageBetweenTerminals on 3000002
 60 0.0001173834728220254
 60 0.0001173834728220254
 60.00140231501952 0.0001659267654242019
 60.00259867135588 0.0002191277810424989
 60.00460113334252 0.0003191977158971819
 60.006809024815 0.0004170173486961643
 60.01122480775996 0.0005401790735737252
 60.01654216089464 0.0006429626437010553
 60.02615885988301 0.0007290565169308635
 60.03 0.0007550533050864981
 60.04063364485732 0.0007845621889130373
 60.05948404866425 0.0008194519206822722
 60.08993143503643 0.0008445272603701153
 60.12744489880048 0.0008623178130224417
 60.1998584752903 0.0008653573455362682
 60.28372375105597 0.0008589415781861173
 60.44631782340047 0.0008310308536611109
 60.64240641639275 0.0007971739515615163
 61.00706273450636 0.0007466643191847081
 61.41883874908611 0.0007025399369544737
 61.90722391309207 0.0006590072118957863
 62.40722391309207 0.0006219005257797317
 62.90722391309207 0.0005893928820345709
 63.40722391309207 0.0005592645265656491
 63.90722391309207 0.000530005995758371
 64.40722391309207 0.0005008861074543966
 64.90722391309207 0.000471732629469018
 65.40722391309207 0.0004425825987752087
 65.90722391309207 0.0004133014631792468
 66.40722391309207 0.0003840380805939071
 66.90722391309207 0.0003547900169694609
 67.40722391309207 0.0003255681813671362
 67.90722391309207 0.0002963920707312607
 68.40722391309207 0.0002672894885342446
 68.90722391309207 0.0002382359495092474
 69.40722391309207 0.0002092303268503756
 69.90722391309207 0.0001803199287761926
 70.40722391309207 0.0001514335564458248
 70.90722391309207 0.000122548986903491
 71.40722391309207 9.369441629802532e-05
 71.90722391309207 6.489992780577426e-05
 72.40722391309207 3.617653499523184e-05
 72.90722391309207 7.490138550332135e-06
 73.40722391309207 -2.116771541803618e-05
 73.90722391309207 -4.97756867221391e-05
 74.40722391309207 -7.835704369289188e-05
 74.90722391309207 -0.0001068883273678315
 75.40722391309207 -0.0001353829994446659
 75.90722391309207 -0.0001638581025040329
 76.40722391309207 -0.0001923058012759656
 76.90722391309207 -0.0002207348163212361
 77.40722391309207 -0.0002491250806231932
 77.90722391309207 -0.0002774738305464277
 78.40722391309207 -0.0003057897535347451
 78.90722391309207 -0.0003340757612406643
 79.40722391309207 -0.0003623389604102896
 79.90722391309207 -0.000390585111590385
 80 -0.000395826730656878


==> data/voltage_sweep1.0.txt <==
# RESULT_voltageBetweenTerminals on 3000002
 60 0.0001173834728220254
 60 0.0001173834728220254
 60.00111447988975 0.0001546708275335262
 60.00204416260451 0.0001963749671581412
 60.00356112363424 0.000281454157609022
 60.005235232491 0.0003710418889086865
 60.0085834502045 0.0005114259649005332
 60.0134788690448 0.0006257278506128624
 60.0191805382384 0.0007168867889146702
 60.02994635530231 0.0007998306302988551
 60.03 0.0008001325972766826
 60.04199315211928 0.0008324914454772095
 60.05584761616456 0.0008626426765538723
 60.08355654425513 0.0009020829615760229
 60.12376370196268 0.0009222397145699705
 60.17111928126899 0.0009327779713381996
 60.2658304398816 0.0009262051952948679
 60.37635966125384 0.0009116204551628767
 60.5878087733879 0.0008757816608941299
 60.846925978901 0.0008352062091803936
 61.29102422016597 0.0007830694048852722
 61.78902108749278 0.0007380020870518135
 62.28902108749278 0.0006979038080663617
 62.78902108749278 0.0006622039928655381
 63.28902108749278 0.0006292240375633191
 63.78902108749278 0.0005975256602690993
 64.28902108749278 0.0005662434049404651
 64.78902108749278 0.0005352080886786686
 65.28902108749278 0.0005040556123985288
 65.78902108749278 0.0004729922835787934
 66.28902108749278 0.000441966481128321
 66.78902108749278 0.0004108545234911208
 67.28902108749278 0.0003797438920042053
 67.78902108749278 0.0003486647938233732
 68.28902108749278 0.0003177565378436774
 68.78902108749278 0.0002869127168485975
 69.28902108749278 0.0002560173690862818
 69.78902108749278 0.000225203720375575
 70.28902108749278 0.0001945159194681769
 70.78902108749278 0.0001638079027323683
 71.28902108749278 0.0001330768400914288
 71.78902108749278 0.0001024435202664479
 72.28902108749278 7.186011827909348e-05
 72.78902108749278 4.132906904486874e-05
 73.28902108749278 1.082354022099932e-05
 73.78902108749278 -1.963508611964009e-05
 74.28902108749278 -5.006644532465751e-05
 74.78902108749278 -8.046354134691493e-05
 75.28902108749278 -0.000110826507748165
 75.78902108749278 -0.000141119992096266
 76.28902108749278 -0.0001713874932071715
 76.78902108749278 -0.0002016404818185292
 77.28902108749278 -0.000231839791620149
 77.78902108749278 -0.0002620039719809327
 78.28902108749278 -0.0002921417750764506
 78.78902108749278 -0.0003222555275805661
 79.28902108749278 -0.0003523400860264642
 79.78902108749278 -0.0003824146649404607
 80 -0.0003950951180327276


==> figures/features_and_capabilities/yaml_material_showcase.yaml <==
solve:
 winding:
  material:
  > name: Copper
    relativeThickness: 0.35
    residualResistanceRatio: 100
    residualResistanceRatioReferenceTemperature: 295
  > name: Hastelloy
    relativeThickness: 0.625
  > name: Silver
    relativeThickness: 0.0125
    residualResistanceRatio: 100
    residualResistanceRatioReferenceTemperature: 295
  > name: HTSSuperPower
    relativeThickness: 0.0125
    nValue: 30.0
    electricFieldCriterion: 0.0001      # 0.0001 V/m
    criticalCurrentAtInitialTemperature: 230 # 230 A

==> figures/features_and_capabilities/yaml_material_showcase_0.yaml <==
solve:
 contactLayer:
  resistivity: 1.12e-4               # 1.12e-4 Ohm*m
  thermalConductivity: 401           # 401 W/(m*K)
  specificHeatCapacity: 385          # 385 J/(kg*K)
 terminals:
  material:
   name: Copper
   residualResistanceRatio: 100.0
   residualResistanceRatioReferenceTemperature: 295.0

==> figures/features_and_capabilities/yaml_mesh_winding.yaml <==
mesh:
  winding:
    axialNumberOfElements: 8
    azimuthalNumberOfElementsPerTurn: 60
    radialNumberOfElementsPerTurn: 1
    axialDistributionCoefficient: 0.5
    elementType: hexahedron

==> figures/features_and_capabilities/yaml_showcase.yaml <==
geometry:
  numberOfPancakes: 2
  gapBetweenPancakes: 0.5e-3       # 0.5 mm
  winding:
    innerRadius: 5.0e-3            # 5 mm
    thickness: 120.0e-6            # 120 µm
    height: 4.0e-3                 # 4 mm
    numberOfTurns: 20
  contactLayer:
    thinShellApproximation: false  # false: model 3D
    thickness: 10.0e-6             # 10 µm
  terminals:
    inner:
      thickness: 0.65e-3           # 0.65 mm
    outer:
      thickness: 0.65e-3           # 0.65 mm
  air:
    type: cylinder
    radius: 30.0e-3                # 30 mm
    axialMargin: 3.0e-3            # 3 mm
    shellTransformation: false

==> figures/features_and_capabilities/yaml_time_series_showcase.yaml <==
postproc:
  timeSeriesPlots:
    > quantity: magnitudeOfCurrentDensity
      position:
        turnNumber: 10.3
        whichPancakeCoil: 1
